Online Distributional Prediction via Latent Cluster Geometry Under Drift and Corruption

Online learning in non-stationary streams is often formulated as tracking a point estimate, although many applications require predicting the full data-generating distribution. We study online distributional prediction under drift and bounded causal adversarial corruption. Candidate laws are represented by variable-size latent cluster configurations that induce predictive distributions. A Gibbs quasi-posterior over configurations yields an online predictor by posterior averaging and can be sampled using reversible-jump MCMC. The method uses no stream likelihood but specifies a kernel-mixture predictive family. We evaluate cumulative Wasserstein-1 regret against the time-varying true law and study periodic restart, sliding-window, and exponential-discounting memory against full history. The bounds separate PAC-Bayesian complexity, corruption-sensitive posterior perturbation, and drift through $A_T^{\mathrm{OT}}=\sum_{t=2}^T W_2^2(p_{t-1}^*,p_t^*)$. Under bounded support, latent quadratic growth, predictive-map regularity, and localized-comparator assumptions, restart has sublinear high-probability cumulative regret when $0\le a<1$, $q,\zeta,b<1$, $0\le\gamma<\beta<1$, and $0<h<(1-a)/2$. Here $a,q,\zeta,b$ control the polynomial growth of drift, predictive-family approximation error, off-order posterior mass, and oracle-order switch cost; $\lambda_s\asymp s^{-\beta}$ and $H\asymp T^h$. Corruptions satisfy the segment-local condition $\Lambda_{r,s}=O(s^\gamma)$, so a sublinear global budget alone is insufficient. The regime requires oracle-informed tuning, $\varepsilon_T=o(1)$, and fixed confidence or $\log(1/\delta_0)=T^{o(1)}$. Sliding-window and discounted guarantees additionally require the stated localized-memory condition.

==> tikz_data2/real_spy_close_average_distance_proxy.csv <==
t,raw,raw_restart
41,3.1443995771538487,2.3128894754453238
42,3.2518288908106583,2.745609926763775
43,3.7748099211410326,2.5826401667072756
44,3.8079463466822485,2.2849614533510305
45,3.707241886513792,2.3239847304287307
46,3.6479496601051142,2.245015842773757
47,3.8447712553791535,2.216029896213836
48,4.291572743244258,2.2480752892635665
49,4.283241263611513,2.2178945977200866
50,4.423201106747294,2.4840276140551434
51,4.2603836897584575,3.6061409095802337
52,4.182266920687418,3.5559936890244614
53,4.019225482939025,3.429069593176355
54,4.107080955127623,3.3646730525220923
55,4.1480331585454016,3.3059319128239815
56,4.036070508667425,3.2556105117181184
57,4.003298925352363,3.2134976289688773
58,3.986848889084669,3.1964235599757043
59,3.9646203667920084,3.200084241825771
60,3.985424618516076,3.1524592829171394
61,3.9206222124715073,3.162745805167793
62,4.008230669514362,3.1262481976773344
63,3.98636580154934,3.0900666081362025
64,3.94229108276094,3.040299854918212
65,4.030942613608719,3.0267151492954314
66,3.985342333550565,2.9942607095998053
67,3.987799215495715,2.9693086311066907
68,3.945570346177495,2.9355116890067268
69,3.987884116880097,2.957744177252807
70,4.001248216980754,2.953988569948424
71,3.9987690123293675,2.9647884997757865
72,4.012012267637778,2.942079940251726
73,4.010158744934292,2.9275550418070484
74,4.1013425031967605,2.9201059057106025
75,4.1423553891331,2.8943826918061473
76,4.124300807344571,3.6467998443642395
77,4.123383363539328,3.612884241079616
78,4.130440091868136,3.5641124341482247
79,4.1201991347360325,3.535833446443529
80,4.115952353168163,3.496883575952831
81,4.117276731176516,3.47097091005846
82,4.152128553332913,3.4391929111944055
83,4.1803154248263255,3.4151396555949023
84,4.163996636581765,3.38640571408132
85,4.149718746792573,3.3685857817877833
86,4.17759891966768,3.334330721874601
87,4.2094201965566835,3.317709938809309
88,4.196218008564118,3.322304268118527
89,4.194729627694771,3.300781862365671
90,4.213988026003793,3.295095647703281
91,4.231628260865853,3.2998772171549153
92,4.2027941943699485,3.287314440985393
93,4.184366139940459,3.296889981167693
94,4.17114495836765,3.3088051562566845
95,4.184535338938605,3.30587755992785
96,4.179648200527612,3.305549512325695
97,4.207852747556917,3.321212713357463
98,4.187689887927496,3.3050338491279843
99,4.188026778056024,3.3161433295428524
100,4.198037416699313,3.354847199784239
101,4.217503821338593,3.4220071304716466
102,4.2317145564032215,3.409884942139228
103,4.227936866852185,3.4024547132666934
104,4.229221100557383,3.3956022926255662
105,4.24430394537404,3.369451276934601
106,4.242882453892849,3.3535855832322503
107,4.238091915860145,3.3351784127101083
108,4.2693801441576955,3.321148348610015
109,4.262283979186014,3.3133776336421996
110,4.288591025174858,3.31504731278789
111,4.313421197800019,3.3200489737035355
112,4.318218578656174,3.3072315502811716
113,4.31389518261056,3.293858652080595
114,4.300958263454169,3.2960825653892725
115,4.285457072596477,3.2897741233172146
116,4.276915466853976,3.2992749314369654
117,4.2812645725587615,3.2873796126425807
118,4.32290469932398,3.291972313479173
119,4.309858374469176,3.2854572582609762
120,4.35471811319116,3.277814447189994
121,4.357182519445117,3.282670562384942
122,4.377633823155701,3.2727917508775946
123,4.3762856377698665,3.2867098304376046
124,4.372362328122892,3.296427935564966
125,4.366660798029911,3.2933422264995293
126,4.367002297430903,3.4098992377413277
127,4.3499607523726045,3.391678143130821
128,4.352721227990112,3.3813449072433586
129,4.3602378627972564,3.3717797650935295
130,4.370344041833691,3.3750676403891173
131,4.367687826535701,3.370482434944044
132,4.358439399991118,3.3693866989985004
133,4.354200661360483,3.3532986921306147
134,4.371153239361957,3.338831111007374
135,4.3680421839227455,3.3297401364009263
136,4.361617081683841,3.3328491085170078
137,4.365612836445112,3.3268954808612907
138,4.368182837093484,3.3176964206643222
139,4.357362367034724,3.310604318194043
140,4.354673486713564,3.3010954666819394
141,4.353564288670133,3.29011360784742
142,4.373339660238899,3.2874136506805325
143,4.387166031218297,3.2790327486882376
144,4.419597875343834,3.2667454879614253
145,4.41853967176784,3.2617490651883254
146,4.450568720501187,3.254672610592422
147,4.465373490092778,3.2433189609043915
148,4.471191873895934,3.236004880225196
149,4.4730009115605345,3.2301126973873995
150,4.471963837557118,3.219903243738788
151,4.478149136849457,3.333803959312066
152,4.483831274241899,3.320331833863467
153,4.4944610906916,3.3319672548203667
154,4.503357849543663,3.3252456905236
155,4.5209962452308305,3.317750522186307
156,4.5339090358359435,3.3080736039537286
157,4.540780001241543,3.294358864500055
158,4.556748249439269,3.2926897076621917
159,4.564063349535206,3.286272123171402
160,4.552935925103069,3.2824279094833004
161,4.551566775761855,3.2762171404432427
162,4.539501841524232,3.276086410616605
163,4.536350954208175,3.2754468800602012
164,4.535304790234151,3.272604695508257
165,4.543189263287346,3.2623901125814605
166,4.55146559511469,3.2581475343762736
167,4.556859576487348,3.2544844089332403
168,4.562120202584484,3.24865459176939
169,4.55183746667605,3.2399514269765604
170,4.548519858178906,3.2357556499207973
171,4.537617295979531,3.23435596038808
172,4.550506873738756,3.2323651785596073
173,4.553444648517486,3.2296707912243057
174,4.547364685793925,3.223421022336744
175,4.534622788182065,3.2151706937055637
176,4.556061799248258,3.5989497719495698
177,4.54909299453361,3.5896121336745
178,4.55677755658301,3.5834286189078988
179,4.5428343243584415,3.5806626494558658
180,4.5398209137593115,3.58364874897432
181,4.543237702650225,3.5783821933532782
182,4.53611590272478,3.576201180753902
183,4.528760460075727,3.57418485323084
184,4.526708284500611,3.5764793584082053
185,4.561796777839738,3.5711171652486193
186,4.565179486898068,3.5680666563637384
187,4.574592043361405,3.5601550294458186
188,4.57776269255755,3.563319874394405
189,4.570256214538011,3.5605636044586486
190,4.588118962350059,3.5579891209041254
191,4.586207490023993,3.5481641904926584
192,4.58218215719343,3.542453378486497
193,4.583028764099359,3.539005495319351
194,4.612061158899081,3.546384384556976
195,4.6156529933436365,3.541352723758432
196,4.602985232391249,3.5504413487662942
197,4.606735925109394,3.547156752796978
198,4.600755110151834,3.5471330107686776
199,4.597812686837377,3.53897245145146
200,4.593603789506892,3.5269117801690415
201,4.610381957769315,3.659428316159805
202,4.636368930750413,3.6509574565198597
203,4.624020336750086,3.639508321761336
204,4.63225489212708,3.626771327256617
205,4.62540313400661,3.623452266249992
206,4.627413996417843,3.6147167535298257
207,4.616172917745556,3.605007781295185
208,4.611242247256696,3.605707688423091
209,4.601120393143511,3.599367707855467
210,4.604074547784539,3.5900410680740427
211,4.5999762914198135,3.5888744642606043
212,4.591824180269065,3.580984034515607
213,4.597530195452244,3.570989971725984
214,4.5885530573004685,3.5642100442561886
215,4.594343508309135,3.560739165963842
216,4.593295007264053,3.55138052161995
217,4.603236288292737,3.5525660444333487
218,4.59782632842465,3.5412420686130828
219,4.5957666144316125,3.5369855926224676
220,4.590771399630764,3.536463164281963
221,4.593330338884729,3.53113416569662
222,4.597126597324707,3.524197215707172
223,4.5983289297611805,3.5235744322146134
224,4.594467092069142,3.518559526055019
225,4.596267987055575,3.5162587585095166
226,4.59727610640179,3.7051407892934094
227,4.597065443270329,3.6922624530024803
228,4.594371289824104,3.687168114556273
229,4.588069328778196,3.6808404536515362
230,4.5926432809092965,3.6769959038200755
231,4.599170924569761,3.670559911855275
232,4.594328412689315,3.6623337275175554
233,4.600656249040296,3.6586577131379436
234,4.619631642278067,3.649750220703782
235,4.61012968434091,3.646272827730281
236,4.605197001961178,3.642843974223787
237,4.604624606115663,3.6445982445980554
238,4.60204330264691,3.6404895419613035
239,4.6010376194313904,3.631533449838465
240,4.601171444517716,3.632079516413329
241,4.614486107149032,3.6245090975136427
242,4.612339748912376,3.6196183152154235
243,4.607435685269678,3.618602821473409
244,4.614137893143105,3.6117697139819205
245,4.608638131230251,3.61204188953509
246,4.631061906676187,3.61333127584886
247,4.639450271751579,3.6133156923834906
248,4.639764125303606,3.6119103562235257
249,4.639764353003865,3.610747095569689
250,4.638313376163351,3.6097164623403413
251,4.633085741646721,3.777977598704521
252,4.6291552666734574,3.771390663270004
253,4.63380709009492,3.7654120632387134
254,4.633927870577025,3.7573863229871853
255,4.62831905620586,3.7481916176705448
256,4.624434859756952,3.7465420840403643
257,4.617635761338419,3.7388633490750993
258,4.627828540380363,3.732262317790587
259,4.643354434489522,3.7278615366649293
260,4.635445225125101,3.7232168050472607
261,4.642670642912531,3.7184790652173314
262,4.657068662313468,3.715027543327044
263,4.654518525821395,3.7144439826027975
264,4.654248414560188,3.712976372734027
265,4.650812362183109,3.707369660512699
266,4.658760685824505,3.707687230093333
267,4.673082383160467,3.7038843852687022
268,4.679319312122824,3.700480492260294
269,4.688848394998144,3.6952179386663975
270,4.697931694418184,3.688741496951247
271,4.69421242272076,3.683152113308074
272,4.700064647913719,3.67874707003977
273,4.7022740471922235,3.675170656394494
274,4.708424148834839,3.6683698582820154
275,4.722708670152153,3.6631792705041812
276,4.716300431666259,3.7314411486868297
277,4.71927605292491,3.728314303277472
278,4.741418141017556,3.7245108833849785
279,4.738883711561553,3.7272104354668927
280,4.746546872151781,3.7276266649918055
281,4.7493630037857955,3.727774215045811
282,4.746384723632318,3.7277744566431146
283,4.752953229807568,3.728349388314548
284,4.756550541513409,3.7284968511833214
285,4.757815956312217,3.7258159363857777
286,4.760357208054392,3.72415228651737
287,4.76580127117925,3.7249949105623843
288,4.760496528824412,3.7221671794402114
289,4.766089629861799,3.718084108116122
290,4.781591542745341,3.7151141294826533
291,4.7851918049821265,3.72269909401716
292,4.790497813938945,3.7211504635747996
293,4.80095887094731,3.7218596614567234
294,4.794184319041211,3.71816050508921
295,4.794990578926453,3.7186385197901877
296,4.792454754200811,3.72029106953288
297,4.793197656241731,3.7223291945202144
298,4.792524781734247,3.721555889025746
299,4.791893613783274,3.722173376248478
300,4.788565503644199,3.722432769457734
301,4.785958327382591,3.7761769570243287
302,4.7964090042872405,3.7711456915892883
303,4.793522181411764,3.7654639181072542
304,4.797619296374225,3.7580688938812155
305,4.798589738035418,3.751803953158462
306,4.798518697871511,3.747428051212028
307,4.799488774314809,3.7413187263161394
308,4.799207865095256,3.734913121017851
309,4.7988058882019775,3.7295346379470824
310,4.798179858577953,3.7261536579197605
311,4.798055003208522,3.7252966067969457
312,4.812641870559991,3.7222750278966252
313,4.816874703532982,3.7178536158217184
314,4.826646370676455,3.7130098813965
315,4.827075986755358,3.7096333704931226
316,4.835684924333003,3.706034095354809
317,4.84349977481306,3.701844057020762
318,4.8518962322062515,3.7030284930875936
319,4.8717827647828,3.6994664680070715
320,4.868013496752184,3.69733580593848
321,4.868515441479077,3.6929338388898314
322,4.87726625913705,3.6871038634916253
323,4.876572365854854,3.686235047119323
324,4.874371401769735,3.6830841895168143
325,4.868631380578871,3.680001454430812
326,4.863389447005022,3.77170912049541
327,4.866575805573061,3.7686127850234272
328,4.863395866635133,3.7652628051743937
329,4.866472276638019,3.758469967618088
330,4.866558620108505,3.7561334895559537
331,4.871372840089835,3.7507542636133024
332,4.8750354744962605,3.7444960478709564
333,4.8807661203656085,3.7389221026921016
334,4.8841575384195774,3.7355853938163968
335,4.885250991935584,3.7311403106987013
336,4.891207153274231,3.73001704408381
337,4.908874283512172,3.7260118876166777
338,4.905600484008123,3.7227504899540627
339,4.902391558286495,3.7158373553534085
340,4.9024695882631875,3.7151187475180034
341,4.910904877671299,3.7121141526400083
342,4.918562186347754,3.7090472709805007
343,4.924069932455377,3.707297672586014
344,4.917750840802034,3.704755647821278
345,4.922444543013108,3.708783568063744
346,4.928676618004201,3.7072704272886954
347,4.9279446731584455,3.704649209320446
348,4.933957328099809,3.7058719217654903
349,4.931523119354437,3.7015479691361093
350,4.937036165592911,3.703160887264325
351,4.9346692862723955,3.7142292863392066
352,4.93264119491534,3.7171382429878244
353,4.9359038090608065,3.7117763238944628
354,4.930738377833628,3.707418608212769
355,4.942049310910255,3.7066506240364596
356,4.936299718760951,3.701043904741396
357,4.9398143496367775,3.6968716689141226
358,4.939137736559459,3.6937001002700502
359,4.945341437669845,3.6893345638893997
360,4.954400640962533,3.685916176040739
361,4.95591009358449,3.6833603036902622
362,4.954374615527965,3.678413823233863
363,4.96768539542656,3.674402053528513
364,4.972535015002425,3.6705912419510316
365,4.971909619671092,3.666824852966459
366,4.972238147013372,3.6658753461526055
367,4.974186849140289,3.6648413751039244
368,4.975268254850495,3.6626276646273306
369,4.978475858191059,3.657702722241635
370,4.979246565119657,3.6547245249462397
371,4.983570490379486,3.6513397717278986
372,4.985841656605198,3.650758257399054
373,4.9830324200820115,3.647482243570697
374,4.9871183319992225,3.6428956310186957
375,4.990573341498341,3.6406013109583806
376,4.991021722461667,3.683204752158338
377,4.990448373690193,3.6782749448006093
378,4.995922996451622,3.6726763046115116
379,5.001580410988347,3.667598547252031
380,5.000031547723484,3.6638467620170325
381,4.998638180013449,3.6572206063774395
382,4.998206423248798,3.6528100567860533
383,4.998406962669419,3.6474583871590927
384,5.000684203869814,3.6422439151255723
385,4.9951312640059475,3.635636399881262
386,5.00406601072406,3.6333284590597232
387,5.00360788483989,3.631588653879631
388,5.010705730994956,3.6298412101821116
389,5.015724747058313,3.6252680888783524
390,5.019026258357774,3.621473364491357
391,5.016270198005294,3.6176450099679567
392,5.023926020662061,3.612743061841488
393,5.030025206538574,3.609366048614573
394,5.028628599426283,3.603685952048348
395,5.0268564533017015,3.600722457904012
396,5.029578974505862,3.5959571893695026
397,5.024529660544364,3.5894545870327215
398,5.0274438260669,3.585026398998316
399,5.028336068957587,3.58001857553122
400,5.025668728460023,3.577402035365891
401,5.029987140993512,3.691154814045227
402,5.0354301150850596,3.6851114505284297
403,5.03678101004945,3.688116148760504
404,5.049833512043267,3.683683150620637
405,5.054857129106761,3.6794072857252105
406,5.050424479563611,3.6731534950061766
407,5.049620973023461,3.6697996547552676
408,5.047196306476773,3.666550163953335
409,5.0479981952432915,3.669168368635856
410,5.052483119036368,3.6636450441235824
411,5.049841543856834,3.6593549924667568
412,5.049781613386638,3.661406780238261
413,5.052816189001714,3.658561846501603
414,5.063459568158748,3.6547923112801133
415,5.068360947191703,3.651543337712477
416,5.069183111757848,3.6481695429292063
417,5.077309729780085,3.645835219252001
418,5.0778038015538085,3.645869701818239
419,5.088494812375254,3.6442177447021487
420,5.092330171674582,3.645852104204106
421,5.093918931248659,3.643993427600617
422,5.10042543602662,3.641166744767275
423,5.0985706959126675,3.6389382371221477
424,5.105813222282076,3.63675067933401
425,5.103811935852619,3.631753794530336
426,5.106628429262049,3.661663697602015
427,5.1097430999786235,3.6558645140754686
428,5.117299628816084,3.6517626416985602
429,5.118017157529576,3.64732449589117
430,5.114464983490504,3.644612127244878
431,5.112972421135014,3.6438009477718567
432,5.117247425522006,3.6416741806719486
433,5.120203323930505,3.639364710537065
434,5.114160177282715,3.6372059526846385
435,5.112745760673282,3.6394850898250963
436,5.113541165034722,3.6369562705113916
437,5.1215214595376075,3.633753366527036
438,5.118696820915672,3.6327900481442637
439,5.122144835361079,3.630389154368215
440,5.12161229836774,3.6264876335112137
441,5.118466240707914,3.623680384669979
442,5.1146009952171685,3.62256309286623
443,5.116244621801943,3.62348405262328
444,5.116288343923696,3.624245450912064
445,5.118737234268112,3.623752607791995
446,5.115380188090872,3.6201979887998217
447,5.120113884312387,3.6177685723271167
448,5.1220058189173825,3.615419491479311
449,5.125930404519263,3.6142104303286073
450,5.126603581135225,3.613933153781356
451,5.122833295538488,3.714460625271165
452,5.125148647680191,3.7113997244882397
453,5.1215986959802935,3.709920352128329
454,5.121527373924075,3.7099807937677
455,5.124001987840059,3.708522338608708
456,5.127116986473652,3.707460022319229
457,5.1272652440134765,3.7063079832456105
458,5.137133282675893,3.706270852051413
459,5.136132561784034,3.70781512083617
460,5.149144943727345,3.7081243271991107
461,5.164015302758853,3.707234071489226
462,5.164245032569588,3.707014805974806
463,5.165425920112406,3.709030697449972
464,5.162174960901536,3.709517279523998
465,5.157293279502673,3.7090389146777407
466,5.158099501858077,3.708432828800993
467,5.164013191141971,3.7075572176328717
468,5.168703999976107,3.7066116177512116
469,5.173147931749769,3.709310780022118
470,5.1754728384131585,3.708168005140614
471,5.173246846967866,3.708384932424844
472,5.175793469852773,3.7077687180938708
473,5.181298613252078,3.709406922957196
474,5.182017136170197,3.7115478962542703
475,5.179977212797279,3.7094095758919257
476,5.183491388098007,3.823602767215813
477,5.191178523168421,3.8197792864659683
478,5.200910984622503,3.8197638590950658
479,5.209274789003828,3.816352270825737
480,5.216214133394314,3.815942625281561
481,5.221850008099722,3.813026571567393
482,5.222370972003474,3.810889274319118
483,5.222200684732842,3.8133749109773927
484,5.22346274047038,3.8102408549649924
485,5.224305953743053,3.808386931392213
486,5.229707696695929,3.806294016132149
487,5.230244975111558,3.8046675656026365
488,5.233471639464432,3.8050548750427433
489,5.237232560103124,3.803131130999374
490,5.245829888650318,3.802838105918157
491,5.247982928584159,3.802863236137063
492,5.246714290567053,3.7992767253605333
493,5.243868838084903,3.797889241229964
494,5.241862291436124,3.796116323873983
495,5.245877927737968,3.79511970707681
496,5.247910842457449,3.7935682123999785
497,5.24814974739157,3.791762639441059
498,5.2506635499032015,3.7912312018959535
499,5.253304391982456,3.7879180642264823
500,5.253594200082273,3.79132339365324
501,5.259542736256696,3.8596724960494906
502,5.256789940509974,3.8568258235570028
503,5.253930398161595,3.852553527100448
504,5.260320865325633,3.850253617780565
505,5.261764916548014,3.8511923849846736
506,5.261981433406463,3.848654278310922
507,5.256895518118141,3.8454890249629345
508,5.25841796482983,3.842946632243174
509,5.258827641171038,3.840727168897302
510,5.257953952682545,3.838267686278786
511,5.262680766634036,3.837166607482205
512,5.265681756773869,3.8355356401780223
513,5.271344577187255,3.833206056717002
514,5.270348496602862,3.8311488637618663
515,5.267688603924056,3.8279864801071852
516,5.269388191159907,3.8284242849482433
517,5.274071002886541,3.8273491346450874
518,5.2727362697393625,3.8270106788462526
519,5.27012774903946,3.8247479291601474
520,5.2753197558725775,3.823604903606421
521,5.276801817156012,3.821543809785852
522,5.27358613167958,3.821618007917013
523,5.275769856022419,3.8196676473246263
524,5.276435755992811,3.816180924183633
525,5.27192495657792,3.8138469853437713
526,5.276935530669717,3.8943812835350062
527,5.2722324412866906,3.8902089379289486
528,5.27269944040817,3.884690428799534
529,5.270207984145117,3.8804051400278885
530,5.2714890005906065,3.876288689208699
531,5.268633681030345,3.8707853021186844
532,5.267235721453307,3.864311312250291
533,5.26248463599651,3.85911312597676
534,5.256370502813058,3.854205206330463
535,5.263446030471466,3.850753004860566
536,5.256551794161477,3.845688966312976
537,5.250791636883939,3.839814444905386
538,5.248521045280003,3.8402081126944387
539,5.2617039274348105,3.833934457942653
540,5.255987136780595,3.828022954858708
541,5.2669249178284945,3.8234038628042284
542,5.2675604280494275,3.8179104598573366
543,5.266716157443492,3.8122206997135426
544,5.265201600553613,3.8084542370257304
545,5.259348298139189,3.8033412816589554
546,5.270448306437716,3.7976690013252865
547,5.264331815186768,3.791752989250156
548,5.261378985826342,3.7889289154536585
549,5.256861521915389,3.7855535571709154
550,5.256309595039945,3.780183275176629
551,5.253276254700306,3.783967094943161
552,5.250126979779035,3.7918168932254583
553,5.246815943992037,3.7972561638668823
554,5.242248196267918,3.794107708913582
555,5.239218701632221,3.790119534007492
556,5.243608959188321,3.7908157550006667
557,5.242070203612891,3.7867028647625163
558,5.2382498293208295,3.785309137309724
559,5.236002529425869,3.78286674060103
560,5.248875637754367,3.7830716555216055
561,5.249766294282305,3.7848925196078054
562,5.243424980099397,3.7834997223412694
563,5.238242886003134,3.78656447454222
564,5.233876153186088,3.7889635717581185
565,5.230208530819305,3.7869682318583577
566,5.226799863042676,3.7886296358257696
567,5.221843252744632,3.7888099532360586
568,5.218366047662169,3.791500123397751
569,5.214017200646825,3.7985835959357406
570,5.210403488898905,3.798917037941099
571,5.216103437409273,3.799874493463414
572,5.2177838256730995,3.803902684673795
573,5.2190171931891935,3.806961850127016
574,5.21460273217217,3.808118625206458
575,5.212641591997504,3.8121441124761413
576,5.221602541253176,3.856478282172133
577,5.229469108039806,3.853869931818938
578,5.23106402600637,3.850765380723506
579,5.23050285891111,3.8466186639324293
580,5.2292861781763795,3.8446195522081905
581,5.227387872606132,3.8421249716306756
582,5.231327826385912,3.8389282204275617
583,5.228578970203435,3.8360431506359283
584,5.234478077869508,3.8344318949431546
585,5.237031793247071,3.8314079390925735
586,5.233624941808978,3.8294353713550136
587,5.228106889223705,3.8267732485884123
588,5.233245432371712,3.824967122923861
589,5.239534855885065,3.8222810606009596
590,5.239714604209414,3.8186914248589834
591,5.244690364165008,3.8165584385763967
592,5.246183653678988,3.8121171617594123
593,5.244543863990705,3.809527056006951
594,5.242073479814029,3.806567128365744
595,5.240223534293981,3.8042469702369384
596,5.237393325607582,3.8017489063481382
597,5.235387976552056,3.799304334870731
598,5.238124308479209,3.795704640929508
599,5.239435319005292,3.792343199446961
600,5.2401518747406755,3.7916959945969486
601,5.240020592793751,3.8041864813819832
602,5.236113847042834,3.8007487063924814
603,5.243723777995793,3.7989416672083562
604,5.240040005832441,3.795409088202982
605,5.238348969732589,3.792213947416977
606,5.236654051713626,3.7901557240147987
607,5.233743055493933,3.788066734177879
608,5.234615569823486,3.78837426740859
609,5.238008698929429,3.7859305541278165
610,5.2399205442641,3.785330197082774
611,5.24276429308747,3.7826744404394166
612,5.249282918857573,3.781352005154548
613,5.2482876278509965,3.7786656171066593
614,5.25158952942745,3.775323312835351
615,5.256915892008094,3.7714415186588273
616,5.2557797674504325,3.7695076315895872
617,5.253451110794115,3.7666157610878046
618,5.255559584466258,3.7644518254825923
619,5.252128156643606,3.7627724582565114
620,5.254502865934835,3.7616751642294206
621,5.252144343641767,3.758843731990368
622,5.251897297322443,3.757736451913824
623,5.255041025419161,3.7564487029286013
624,5.259400291057447,3.756101124779712
625,5.26266684170815,3.753178144396884
626,5.262466257747596,3.7667996860338286
627,5.2775802745658,3.7649492276139873
628,5.285090428266493,3.7619476154824665
629,5.290585225637698,3.7582750269049168
630,5.290599635564731,3.7575010733665257
631,5.28706014928015,3.7551532912416645
632,5.28564493460075,3.753966167723123
633,5.284628110990215,3.7530075492529806
634,5.286614984523209,3.7532620958436826
635,5.290388927922378,3.7530046971890543
636,5.289476409152667,3.752575720752159
637,5.294422526397868,3.7516852632222926
638,5.293898404907118,3.7511749489464483
639,5.306605082640032,3.749894809469714
640,5.305009588928683,3.749244719318884
641,5.308176971646538,3.7477293092307193
642,5.312296850335394,3.7465446670259577
643,5.311030134582017,3.7440720985767086
644,5.310437381528362,3.7413055030629483
645,5.312933628917058,3.740267124081206
646,5.312430578647447,3.739408540250506
647,5.312541201459729,3.736992341686627
648,5.311632402311045,3.734022151185355
649,5.3094789607668496,3.7317717894911198
650,5.306762065583699,3.730879720719454
651,5.306391658951899,3.8155309317110455
652,5.305590406074139,3.812917086935264
653,5.311925514544959,3.811157973264637
654,5.313305852335489,3.8082744438565386
655,5.313497431815164,3.804297181597048
656,5.3145618917294,3.8016779418060684
657,5.313677154532369,3.799034399254314
658,5.314863191575059,3.7969940154995365
659,5.318951171719162,3.7945039556493834
660,5.325946843558757,3.792054726854058
661,5.3244957293117485,3.7888696094082457
662,5.322403499465497,3.787821380112583
663,5.32548988019747,3.783826479905188
664,5.331915857625627,3.780051016645053
665,5.328516039066882,3.7782517345626534
666,5.326559369765857,3.774988759233781
667,5.325840857482155,3.772270151321708
668,5.326410180417662,3.769362449255251
669,5.329647235943639,3.7657283265890396
670,5.33425940304517,3.7631373046801357
671,5.333031282416073,3.760551451060781
672,5.340043813913804,3.7573853290255634
673,5.341684513864478,3.7534733266282223
674,5.343438703629283,3.752251554765214
675,5.341673758209365,3.7504292437389624
676,5.342563763563424,3.7566167299814572
677,5.346977964943364,3.755662700082513
678,5.346621017603416,3.7525353874860237
679,5.344501953666796,3.752008657308648
680,5.3523903570252225,3.749951397441522
681,5.361390110855716,3.749830107682933
682,5.369042152376625,3.746283453944255
683,5.368509773885956,3.743862470203957
684,5.369709886475267,3.740806435145453
685,5.377022953673119,3.7392330702962724
686,5.376290713079039,3.7375300407828025
687,5.371350552207429,3.7358262643332276
688,5.372996569687249,3.7331535942514424
689,5.373139972198547,3.730513917600131
690,5.373048218055734,3.727880934556362
691,5.3771254318426855,3.727271251501866
692,5.381728655340871,3.724889544407402
693,5.382582174453576,3.7216184651465434
694,5.387541019123664,3.7197561264583623
695,5.387027686751301,3.7182131452243987
696,5.385466453688945,3.7162151538676134
697,5.388845400957617,3.7166781552667287
698,5.396535357073923,3.7143874157740795
699,5.402143990223859,3.7137961476719807
700,5.402210485199084,3.715460500923517
701,5.404074561579976,3.7658859293611364
702,5.406904792188684,3.7632753743891314
703,5.408207390596164,3.760863233634452
704,5.4075291267277406,3.7601892600148785
705,5.407699903777369,3.7571734478032144
706,5.406845439887404,3.7540808904953438
707,5.407898734444956,3.752559154481424
708,5.407843965955752,3.7497528150217807
709,5.407645816746854,3.746038975776588
710,5.410769684787109,3.7443197730477964
711,5.406471854604361,3.7429739228690924
712,5.413094224723031,3.741493551991075
713,5.417878056102158,3.740246807590106
714,5.418811029440961,3.743335374671813
715,5.418591330252526,3.741950272347243
716,5.424975053744535,3.7406090049812404
717,5.423293004759562,3.7410338631151236
718,5.431621066478006,3.738614088039354
719,5.4334913652603225,3.738756239253225
720,5.431337149537135,3.736760446841881
721,5.4291593231796265,3.7350194882398178
722,5.440006342730408,3.734980619870519
723,5.437534172241527,3.7339479844624632
724,5.4382377686639645,3.732807428740726
725,5.43777985544997,3.731261258062294
726,5.444642974728166,3.741938037093519
727,5.443315831941146,3.739197011482852
728,5.443417400053724,3.7364938927089826
729,5.443025393110832,3.7341607416296068
730,5.443246483903189,3.7330400451634405


==> tikz_data2/real_spy_close_cumulative_distance_proxy.csv <==
t,raw,raw_restart
41,3.1443995771538487,2.3128894754453238
42,6.503657781621317,5.49121985352755
43,11.324429763423097,7.747920500121827
44,15.231785386728994,9.139845813404122
45,18.53620943256896,11.619923652143653
46,21.887697960630685,13.470095056642542
47,26.913398787654074,15.512209273496852
48,34.33258194595406,17.984602314108532
49,38.54917137250362,19.96105137948078
50,44.23201106747294,24.840276140551435
51,46.864220587343034,39.66755000538257
52,50.18720304824902,42.67192426829354
53,52.24993127820733,44.57790471129261
54,57.499133371786726,47.10542273530929
55,62.22049737818103,49.588978692359724
56,64.5771281386788,52.089768187489895
57,68.05608173099017,54.62945969247091
58,71.76328000352405,57.53562407956268
59,75.32778696904816,60.801600594689646
60,79.70849237032152,63.049185658342786
61,82.33306646190165,66.41766190852366
62,88.18107472931598,68.77746034890136
63,91.68641343563482,71.07153198713266
64,94.61498598626255,72.96719651803708
65,100.77356534021798,75.66787873238579
66,103.6189006723147,77.85077844959494
67,107.6705788183843,80.17133303988065
68,110.47596969296987,82.19432729218835
69,115.64863938952281,85.7745811403314
70,120.03744650942261,88.61965709845272
71,123.9618393822104,91.90844349304938
72,128.3843925644089,94.14655808805523
73,132.33523858283164,96.6093163796326
74,139.44564510868986,99.28360079416048
75,144.9824386196585,101.30339421321516
76,148.47482906440453,131.28479439711262
77,152.56518445095514,133.6767169199458
78,156.9567234909892,135.43627249763253
79,160.68776625470525,137.89750441129763
80,164.63809412672651,139.87534303811324
81,168.80834597823716,142.30980731239686
82,174.38939923998234,144.44610227016503
83,179.753563267532,146.8510051905808
84,183.21585200959768,149.0018514195781
85,186.73734360566576,151.58636018045024
86,192.16955030471328,153.37921320623164
87,197.84274923816415,155.93236712403754
88,201.41846441107768,159.47060486968928
89,205.54175175704378,161.7383112559179
90,210.6994013001897,164.75478238516405
91,215.8130413041585,168.2937380749007
92,218.5452981072373,170.94035093124043
93,221.77140541684435,174.73516900188773
94,225.24182775185312,178.67547843786096
95,230.14944364162326,181.82326579603176
96,234.06029922954627,185.11077269023892
97,239.84760661074426,189.3091246613754
98,242.88601349979476,191.69196324942308
99,247.09357990530543,195.65245644302829
100,251.88224500195875,201.29083198705433
101,257.2677331016542,208.74243495877045
102,262.3663024969997,211.41286641263213
103,266.36002261168767,214.35464693580167
104,270.6701504356725,217.31854672803624
105,275.8797564493126,219.01433300074905
106,280.0302419569281,221.3366484933285
107,283.9521583626297,223.45695365157727
108,290.3178498027233,225.83808770548103
109,294.097594563835,228.62305672131177
110,300.20137176224006,232.05331189515232
111,306.2529050438013,235.72347713295102
112,310.91173766324454,238.12067162024434
113,314.9143483305709,240.45168160188342
114,318.2709114956085,243.91010983880616
115,321.4092804447358,246.7330592487911
116,325.04557548090213,250.74489478920938
117,329.6573720870246,253.1282301734787
118,337.18656654727044,256.7738404513755
119,340.4788115830649,259.5511234026171
120,348.37744905529274,262.22515577519954
121,352.93178407505445,265.89631555318033
122,358.96597349876754,268.36892357196274
123,363.2317079348989,272.79691592632116
124,367.27843556232295,276.8999465874571
125,371.16616783254244,279.93408925246
126,375.5621975790577,293.2513344457542
127,378.4465854564166,295.07599845238144
128,383.03946806312985,297.55835183741556
129,388.0611697889558,300.08839909332414
130,393.33096376503227,303.75608763502055
131,397.4595922147488,306.713901579908
132,400.9764247991829,309.98357630786205
133,404.940661506525,311.85677836814716
134,410.88840450002397,313.85012443469316
135,414.9640074726608,316.325312958088
136,418.7152398416487,319.95351441763273
137,423.4644451351758,322.7088616435452
138,428.0819180351615,325.1342492251036
139,431.37887433643766,327.7498275012103
140,435.4673486713564,330.10954666819396
141,439.70999315568343,332.3014743925894
142,446.08064534436767,335.3161923694143
143,451.8781012154846,337.7403731148885
144,459.6381790357588,339.74153074798824
145,463.9466655356232,342.48365184477416
146,471.76028437312584,344.99529672279675
147,477.79496343992724,347.0351288167699
148,482.8887223807609,349.4885270643212
149,487.5570993600982,352.08228401522655
150,491.9160221312829,354.18935681126663
151,497.07455419028975,370.0522394836393
152,502.1891027150927,371.8771653927083
153,507.8741032481508,376.51229979470145
154,513.3827948479776,379.0780087196904
155,519.9145682015455,381.5413100514253
156,525.9334481569695,383.7365380586325
157,531.2712601452605,385.43998714650644
158,537.6962934338337,388.5373855041386
159,543.1235385946895,391.06638265739684
160,546.3523110123683,393.89134913799603
161,550.7395798671845,396.42227399363236
162,553.8192246659563,399.6825420952258
163,557.9711673676055,402.87996624740475
164,562.3777939890347,405.80298224302385
165,567.8986579109182,407.79876407268256
166,573.484664984451,410.5265893314105
167,578.7211662138932,413.3195199345215
168,583.9513859308139,415.82778774648193
169,587.1870332012104,417.9537340799763
170,591.3075815632578,420.64823448970367
171,594.4278657733186,423.7006308108385
172,600.6669073335158,426.67220356986815
173,605.6081382528256,429.54621523283265
174,609.3468678963859,431.9384169931237
175,612.1740764045788,434.0480436502511
176,619.6244046977631,489.4571689851415
177,623.2257402511045,491.7768623134065
178,628.8353028084554,494.51314940929
179,631.4539710858234,497.71210827436533
180,635.5749279263036,501.7108248564048
181,640.5965160736816,504.5518892628122
182,644.1284581869188,507.82056766705404
183,647.612745790829,511.10843401201015
184,651.8459929680879,515.0130276107816
185,661.460532786762,517.8119889610498
186,666.516205087118,520.9377318291058
187,672.4650303741265,523.3427893285353
188,677.5088784985173,527.3713414103719
189,680.9681759661637,530.5239770643386
190,688.2178443525088,533.6983681356188
191,692.5173309936229,535.7727927643914
192,696.4916878934014,538.4529135299475
193,701.203400907202,541.4678407838607
194,710.2574184704586,546.1431952217742
195,715.4262139682637,548.909672182557
196,718.0656962530348,553.8688504075419
197,723.2575402421749,556.9036101891255
198,726.9193074039897,560.447015701451
199,731.052217207143,562.6966197807822
200,734.9766063211027,564.3058848270466
201,742.2714952008597,589.1679589017286
202,751.0917667815669,591.4551079562173
203,753.715314890264,593.2398564470977
204,759.6898023088412,594.7904976700852
205,763.1915171110907,597.8696239312487
206,768.150723405362,600.042981085951
207,770.9008772635078,602.0362994762959
208,774.6886975391249,605.7588916550793
209,777.5893464412535,608.293142627574
210,782.6926731233717,610.3069815725872
211,786.5959458327881,613.6975333885633
212,789.7937590062793,615.9292539366844
213,795.3727238132382,617.7812651085952
214,798.4082319702815,620.1725477005768
215,804.0101139540985,623.1293540436724
216,808.4199212784733,625.0429718051112
217,814.7728230278145,628.8041898647027
218,818.4130864595877,630.3410882131287
219,822.6422239832586,633.1204210794217
220,826.3388519335375,636.5633695707534
221,831.392791338136,639.1352839910883
222,836.6770407130967,641.4038932587054
223,841.494194146296,644.8141210952742
224,845.3819449407222,647.4149527941235
225,850.3095776052814,650.5078703242606
226,855.0933557907331,689.1561868085741
227,859.6512378915514,690.4530787114638
228,863.7418024869315,693.1876055365793
229,867.145103139079,695.6788457401403
230,872.6022233727664,698.6292217258143
231,878.4416465928243,701.0769431643575
232,882.1110552363484,703.1680756833706
233,887.9266560647771,706.1209386356231
234,896.2085386019451,708.0515428165337
235,898.9752884464774,711.0232014074048
236,902.6186123843909,713.9974189478622
237,907.1110474047856,717.985854185817
238,911.2045739240882,720.8169293083381
239,915.6064862668467,722.6751565178545
240,920.2342889035432,726.4159032826658
241,927.5117075369556,728.5263286002422
242,931.6926292803,731.1628996735155
243,935.3094441097447,734.576372759102
244,941.2841302011934,736.8010216523118
245,944.7708169022013,740.4685873546935
246,953.9987527752946,744.3462428248652
247,960.3662062525768,747.9563483233826
248,965.07093806315,751.2773540944934
249,969.7107497778077,754.646142974065
250,974.0458089943038,758.0404570914717
251,977.5810914874581,797.1532733266539
252,981.380916534773,799.5348206132409
253,987.000910190218,802.0327694698459
254,991.6605643034832,804.0806731192577
255,995.0885970842598,805.8611977991671
256,998.8779297075016,809.2530901527186
257,1002.0269602104369,811.3333467492965
258,1008.8666218029191,813.633185278348
259,1016.8946211532054,816.4016765296195
260,1019.7979495275222,819.1076971103973
261,1026.0302120836693,821.7838734130303
262,1033.8692430335898,824.7361146186038
263,1037.957631258171,828.3210081204238
264,1042.5516448614821,831.7067074924221
265,1046.4327814911994,834.1581736153573
266,1052.8799149963381,837.9373140010932
267,1060.789700977426,840.7817554559954
268,1066.8848031640039,843.709552235347
269,1073.7462824545748,846.204907954605
270,1080.5242897161822,848.4105442987868
271,1084.3630696484956,850.808138174165
272,1090.414998315983,853.4693202492266
273,1095.629852995788,856.314762939917
274,1101.7712508273523,858.3985468379916
275,1109.836537485756,860.8471285684826
276,1113.046901873237,880.6201110900918
277,1118.4684245432036,883.6104898767609
278,1128.4575175621783,886.4335902456248
279,1132.5932070632111,890.8032940765873
280,1139.1712493164275,894.6303995980334
281,1144.5964839123767,898.3935858260405
282,1148.6251031190209,902.1214185076337
283,1154.967634843239,905.9889013604352
284,1160.5983321292717,909.7532316887305
285,1165.664909296493,912.8249044145156
286,1171.0478731813805,916.141462483273
287,1177.1529139812749,920.0737429089089
288,1180.6031391484541,923.0974605011725
289,1186.756317835588,925.8029429209143
290,1195.3978856863353,928.7785323706634
291,1201.0831430505139,934.3974725983071
292,1207.2054491126141,937.7299168208496
293,1214.6425943496695,941.630494348551
294,1217.7228170364676,944.4127682926594
295,1222.7225976262455,948.2528225464979
296,1226.8684170754077,952.3945138004173
297,1231.851797654125,956.638602991695
298,1236.471393687436,960.1614193686424
299,1241.100445969868,964.0429044483558
300,1245.0270309474918,967.8325200590108
301,1249.1351234468564,985.5821857833498
302,1256.659159123257,988.0401711963935
303,1260.6963337112938,990.3170104622078
304,1266.5714942427953,992.1301879846409
305,1271.6262805793858,994.2280475869925
306,1276.405973633822,996.8158616223994
307,1281.463502742054,998.9320999264093
308,1286.1877078455286,1000.9567164327841
309,1290.8787839263318,1003.2448176077652
310,1295.5085618160474,1006.0614876383354
311,1300.2729058695095,1009.5553804419723
312,1309.0385887923176,1012.4588075878821
313,1315.0067940645042,1014.9740371193291
314,1322.5011055653488,1017.364707502641
315,1327.4458963577235,1020.1491768856088
316,1334.6490391159086,1022.8654103179274
317,1341.6494376232176,1025.410803794751
318,1348.827152553338,1029.441921078351
319,1359.2273913744013,1032.151144573973
320,1363.0437790906115,1035.2540256627744
321,1368.0528390556206,1037.7144087280426
322,1375.3890850766481,1039.7632895046384
323,1380.0699795369237,1043.2045183347684
324,1384.3214781026047,1045.9959098227753
325,1387.5599434649782,1048.8004145127813
326,1390.9293818434364,1078.7088084616873
327,1396.7072561994685,1081.5918693017236
328,1400.6580095909183,1084.3956878902254
329,1406.4104879483875,1086.1978206416275
330,1411.3019998314667,1089.2787119712266
331,1417.569496466142,1091.469490711471
332,1423.510358552908,1093.3928459783192
333,1430.0644732671233,1095.5041760887857
334,1435.9423162953558,1098.2621057820206
335,1441.1490426209975,1100.686391656117
336,1447.7973173691723,1104.0850450488078
337,1457.935662203115,1106.6255306221533
338,1461.8689442344207,1109.3796460063106
339,1465.815075927662,1111.0353692506692
340,1470.7408764789564,1114.535624255401
341,1478.1823681790609,1117.3463599446425
342,1485.4057802770217,1120.1322758361111
343,1491.9931895339791,1123.3111947935622
344,1494.9962556038183,1126.2457169376685
345,1501.3455856189978,1131.178988259442
346,1508.1750451092855,1134.4247507503408
347,1512.8790146596427,1137.327307261377
348,1519.6588570547412,1141.408551903771
349,1523.840643880521,1143.7783224630577
350,1530.4812113338023,1147.9798750519408
351,1534.682148030715,1155.1253080514932
352,1538.9840528135862,1159.7471318122011
353,1544.9378922360324,1161.7859893789669
354,1548.2518506397591,1164.1294429788095
355,1556.7455329367303,1167.5949465714848
356,1559.8707111284605,1169.529873898281
357,1565.9211488348585,1171.9083190457768
358,1570.645800225908,1174.596631885876
359,1577.5639186166807,1176.8977258807186
360,1585.4082051080106,1179.4931763330364
361,1590.847140040621,1182.3586574845742
362,1595.3086262000047,1184.4492510813038
363,1604.562382722779,1186.8318632897096
364,1611.1013448607857,1189.2715623921342
365,1615.8706263931049,1191.7180772140991
366,1620.9496359263592,1195.0753628457494
367,1626.5590996688745,1198.4031296589833
368,1631.8879875909624,1201.3418739977644
369,1637.9185573448583,1203.3841956174979
370,1643.1513664894867,1206.059093232259
371,1649.5618323156098,1208.5934644419344
372,1655.299429992926,1212.0517414564858
373,1659.34979588731,1214.6115871090421
374,1665.6975228877404,1216.7271407602443
375,1671.8420694019442,1219.6014391710576
376,1676.9832987471202,1237.5567967252016
377,1681.7811019335952,1239.5786563978054
378,1688.6219728006483,1241.364590958691
379,1695.5357593250496,1243.3159075184385
380,1700.0107262259846,1245.707899085791
381,1704.5356193845862,1247.1122267747069
382,1709.386596751089,1249.2610394208302
383,1714.4535881956106,1251.0782267955688
384,1720.235366131216,1252.9319068031969
385,1723.320286082052,1254.2945579590355
386,1731.4068397105248,1257.1316468346643
387,1736.251936039442,1260.161262896232
388,1743.7255943862447,1263.1847411433748
389,1750.4879367233511,1265.218563018545
390,1756.6591904252207,1267.515677571975
391,1760.7108394998584,1269.7933984987528
392,1768.4219592730453,1271.6855577682038
393,1775.5988979081167,1274.1062151609442
394,1780.1345241969043,1275.7048270251153
395,1784.534040922104,1278.2564725559241
396,1790.5301149240868,1280.160759415543
397,1793.757088814338,1281.4352875706816
398,1799.8248897319502,1283.4394508413973
399,1805.1726487557735,1285.226668615708
400,1809.2407422456085,1287.8647327317208
401,1815.825357898658,1332.5068878703269
402,1822.8257016607915,1334.0103450912916
403,1828.3515066479504,1338.7861620000629
404,1838.139398383749,1340.860666825912
405,1845.0228521239678,1342.9836592897018
406,1848.4553595202815,1344.3741791722607
407,1853.2108970996103,1346.8164732951832
408,1857.3682407834526,1349.2904603348272
409,1862.7113340447745,1353.9231280266308
410,1869.4187540434561,1355.5486663257254
411,1873.4912127708853,1357.6207022051667
412,1878.5187601798293,1362.043322248633
413,1884.7004384976392,1364.643568745098
414,1893.733878491372,1366.8923244187624
415,1900.6353551968887,1369.3287516421788
416,1906.012850020951,1371.7117481413816
417,1914.145768127092,1374.4798776580044
418,1919.4098369873398,1378.1387472872943
419,1928.5395338902213,1381.1585252421144
420,1935.085465236341,1385.4237995975602
421,1940.783112805739,1388.3614959158351
422,1948.3625165621688,1390.925696501099
423,1952.7525765345517,1393.7133448177826
424,1960.632277356317,1396.5122608642598
425,1964.9675953032583,1398.2252108941793
426,1971.1585736951508,1413.4021872743779
427,1977.4705796917274,1414.8195669472063
428,1985.5122559806405,1416.8839049790413
429,1990.9086742790053,1418.8092289016652
430,1994.6413435612965,1421.3987296255025
431,1999.1722166637906,1424.726170578796
432,2005.9609908046264,1427.5362788234038
433,2012.2399063046885,1430.2703312410665
434,2014.9791098493895,1433.0591453577476
435,2019.5345754659463,1437.5966104809131
436,2024.9623013537498,1440.2346831225111
437,2033.24401943643,1442.6000865112333
438,2037.2413347244376,1445.850439161417
439,2043.7357893090705,1448.5252725929179
440,2048.644919347096,1450.5950534044855
441,2052.5049625238735,1453.0958342526617
442,2056.069600077302,1456.2703633322244
443,2061.846582586183,1460.2640732071818
444,2066.980490945173,1464.1951621684739
445,2073.0885798785853,1467.619806155758
446,2076.844356364894,1469.8003834527276
447,2083.8863509151415,1472.4318089371366
448,2089.778374118292,1475.091152523559
449,2096.5055354483784,1478.2120660044004
450,2101.9074682654423,1481.712593050356
451,2105.4844844663185,1526.6433169864488
452,2111.5612428442387,1529.0966864891548
453,2115.220261439861,1532.197105429
454,2120.312332804567,1535.9320486198278
455,2126.4608249536245,1539.0367705226138
456,2132.8806663730393,1542.3033692847991
457,2138.0696067536196,1545.5304290134195
458,2147.321712158523,1549.2212161574905
459,2152.0395433875105,1553.5745356303553
460,2162.640876365485,1557.4122174236265
461,2174.050442461477,1560.745544096964
462,2179.311403744366,1564.3602481213682
463,2184.9751642075476,1568.919985021338
464,2188.7621834222514,1572.8353265181752
465,2191.849643788636,1576.3415387380398
466,2197.350387791541,1579.792385069223
467,2205.0336326176216,1583.1269319292362
468,2212.2053119897737,1586.4297723975185
469,2219.280462720651,1591.2943246294885
470,2225.453320517658,1594.512242210464
471,2229.6693910431504,1598.3139058751078
472,2235.942778976398,1601.7560862165521
473,2243.50229953815,1606.1731976404658
474,2248.9954370978653,1610.8117869743533
475,2253.2900875668165,1613.5931655129878
476,2260.002245210731,1667.0908065060944
477,2268.5450146246003,1669.2435481856282
478,2277.9990112646565,1673.0565702836388
479,2286.871632372681,1675.3786468924986
480,2295.134218693498,1679.0147551238867
481,2302.835853571977,1681.5447180612205
482,2308.2879696255354,1684.41305924905
483,2313.434903336649,1689.325085562985
484,2319.2174567688485,1691.7469396044567
485,2324.8161494156584,1694.7321844695348
486,2332.449632726384,1697.6071311949383
487,2337.919503874866,1700.6864018243784
488,2344.5952944800656,1704.664584019149
489,2351.517419486303,1707.605877818719
490,2360.6234498926433,1711.2771476631706
491,2366.840300791456,1715.0913194978154
492,2371.514859336308,1717.2730798629611
493,2375.472583652461,1720.4438262771737
494,2379.8054803120003,1723.4368110387882
495,2386.874457120776,1726.7794667199487
496,2393.047344160597,1729.8671048543902
497,2398.4044345579473,1732.835526224564
498,2404.8039058556665,1736.3838904683466
499,2411.2667159199473,1738.6543914799554
500,2416.6533320378458,1744.0087610804903
501,2424.649201414337,1779.3090206788152
502,2428.6369525156083,1781.8535304833354
503,2432.5697743488186,1783.7322830475075
504,2440.7888815110937,1786.517678650182
505,2446.7206861948266,1790.8044590178733
506,2452.083347967412,1793.4728936928898
507,2454.970206961172,1795.8433746576904
508,2460.9396075403606,1798.4990238898054
509,2466.3901637092167,1801.3010422128348
510,2471.238357760796,1803.9858125510293
511,2478.722641084631,1807.3054721241185
512,2485.401789197266,1810.3728221640265
513,2493.345985009572,1813.106464827142
514,2498.1451873897568,1815.9645614231247
515,2502.152086863927,1818.293578050913
516,2508.2287789921156,1822.3299596353638
517,2515.73186837688,1825.6455372257067
518,2520.3679369354154,1829.3111044885088
519,2524.3911917899013,1832.0542580677106
520,2532.1534828188373,1835.330353731082
521,2538.1416740520417,1838.1625725069948
522,2541.8685154695577,1842.0198798160002
523,2548.1968404588283,1844.8994736577945
524,2553.7949059005205,1847.0315673048783
525,2556.8836039402913,1849.7157878917292
526,2564.5906679054824,1892.669303798013
527,2567.5771989066184,1894.531752771398
528,2573.077326919187,1895.7289292541727
529,2577.131704246962,1897.5181134736374
530,2583.029610289397,1899.3814577122625
531,2586.8991373858994,1900.555583340274
532,2591.479974955027,1901.2411656271431
533,2594.4049255462796,1902.5427711065427
534,2596.6470283896506,1903.9773719272487
535,2605.405785083376,1906.1227374059802
536,2607.2496899040925,1907.461727291236
537,2609.6434435313176,1908.3877791179768
538,2613.7634805494417,1912.4236401218304
539,2625.5902597899703,1913.1332945133838
540,2627.9935683902977,1914.011477429354
541,2638.7293838320757,1915.5253352649183
542,2644.3153348808128,1916.591050848383
543,2649.1582271940765,1917.547011955912
544,2653.661606679021,1919.4609354609681
545,2655.9708905602906,1920.6873472377724
546,2666.8468430574844,1921.620514670595
547,2669.0162302996914,1922.418765549829
548,2672.7805247997817,1924.7758890504585
549,2675.742514654933,1926.8467605999958
550,2680.717893470372,1927.8934703400807
551,2684.4241661518563,1933.6071855159553
552,2688.0650136468657,1941.4102493314347
553,2691.6165792679153,1947.9924120637106
554,2694.51557288171,1950.171362381581
555,2698.197631340594,1951.9115600138582
556,2705.7022229411737,1956.060929580344
557,2710.1502952678647,1957.725381082221
558,2713.41341158819,1960.790133126437
559,2717.485312772026,1963.3078383719346
560,2729.4153316322704,1967.197260871235
561,2735.1282393210813,1971.9290027156667
562,2737.0678396118856,1974.9868550621427
563,2739.601029379639,1980.373220185581
564,2742.5511042695102,1985.416911601254
565,2745.859478680135,1988.1583217256377
566,2749.2967279604477,1992.8191884443547
567,2751.911394196421,1996.7028453554028
568,2755.297273165625,2001.9120651540127
569,2758.2150991421704,2009.4507222500067
570,2761.5138491164194,2013.4260301087825
571,2769.750925264324,2017.7333560290729
572,2775.860995258089,2023.6762282464588
573,2781.73616396984,2029.1106661176996
574,2784.597858979939,2033.5353458602485
575,2788.763251718665,2039.4971001747356
576,2798.7789621117026,2067.072359244263
577,2808.224911017376,2069.5281533867696
578,2814.312445991427,2071.711774829246
579,2819.241040953088,2073.3274598595794
580,2823.814536215245,2076.094558192423
581,2828.016839079917,2078.5896096521956
582,2835.3796819011645,2080.6990954717385
583,2839.118380820465,2082.971430795309
584,2847.5560743610126,2085.930950849076
585,2854.1823273196537,2088.1173268054526
586,2857.5592182277023,2090.8717127598375
587,2859.7744684053664,2093.2449669778616
588,2867.818496939698,2096.081983362276
589,2876.5046358809004,2098.432302269927
590,2881.843032315178,2100.280283672441
591,2889.824390654919,2102.9236996555946
592,2895.893376830801,2104.2886732911957
593,2900.2327567868597,2106.668461971844
594,2904.108707816972,2108.8381891146223
595,2908.3240615331592,2111.357068481501
596,2911.9906890378156,2113.772391929565
597,2916.1111029394956,2116.212514522997
598,2922.873364131399,2118.0031896386654
599,2928.844343323958,2119.919848490851
600,2934.4850498547785,2123.3497569742913
601,2939.6515525572945,2134.1486160552927
602,2942.6959820380725,2136.0207729925746
603,2952.2164870116317,2138.8041586383047
604,2955.3825632894964,2140.610725746482
605,2959.667167898913,2142.600880290592
606,2963.9461932699123,2145.228139792376
607,2967.53231246506,2147.8338382788575
608,2973.26164365974,2151.796583888079
609,2980.426949690845,2154.1944852987276
610,2986.754710230537,2157.6382123371814
611,2993.6184113529453,2159.907105490907
612,3002.589829586532,2162.9333469484013
613,3007.268810758621,2165.175398602116
614,3014.4123898913567,2167.0355815674916
615,3022.726637904654,2168.5788732288256
616,3027.3291460514492,2171.236395795602
617,3031.2412909282043,2173.337294147663
618,3037.7134398214976,2175.8531551289384
619,3040.982202696648,2178.64525333052
620,3047.6116622422046,2181.771595253064
621,3051.4958636558667,2183.888208286404
622,3056.6042270416615,2187.0026150138456
623,3063.688917819371,2190.0095938073746
624,3071.489769977549,2193.563056871352
625,3078.6601023992675,2195.609214472177
626,3083.805227040091,2207.3446160158237
627,3097.9396211701246,2210.0251966094106
628,3107.633171820698,2212.0251979036902
629,3116.1546979006043,2213.623990846996
630,3121.4537849831913,2216.92563328625
631,3124.652548224569,2219.2955951238237
632,3129.101801283644,2222.347971292089
633,3133.7844698171975,2225.5334767070176
634,3140.249300806786,2229.4376849311475
635,3147.781412113815,2233.0377948274872
636,3152.5279398549897,2236.5351295682867
637,3160.7702482595273,2239.7561021437086
638,3165.751246134457,2243.202619469976
639,3178.656444501379,2246.186990872359
640,3183.00575335721,2249.5468315913304
641,3190.2143599595693,2252.3853148476624
642,3198.0027039019074,2255.4198895496265
643,3202.5511711529566,2257.675475441755
644,3207.5041784431305,2259.748523850021
645,3214.3248454948202,2262.8616100691297
646,3219.332930660353,2266.081575391807
647,3224.7125092860556,2268.3543514037824
648,3229.472500605116,2270.2854679206957
649,3233.4726871070116,2272.649019800092
650,3237.1248600060567,2275.836629638867
651,3242.2053036196103,2331.289399275449
652,3247.021328517373,2333.5052572043815
653,3256.21034041606,2336.2398376112224
654,3262.3697933339904,2338.2805085279147
655,3267.8009205663257,2339.6427666821846
656,3273.7701253053106,2341.833612152538
657,3278.538804346472,2344.0042243399116
658,3284.5854523933863,2346.5423015787137
659,3292.430775294161,2348.797948546968
660,3302.087043006429,2351.073930649516
661,3306.511847902596,2352.8880274425205
662,3310.534976667539,2356.0248984300265
663,3317.7801953630237,2357.323896980932
664,3327.1154951583912,2358.751834386513
665,3330.322524416801,2361.4073341016583
666,3334.4261654734264,2363.142963280347
667,3339.302217641311,2365.2133848787107
668,3344.985593302292,2367.1596181322975
669,3352.3481114085494,2368.643117424506
670,3360.5834239184574,2370.7765019484855
671,3365.142739204542,2372.907965619353
672,3374.907690393524,2374.667527944156
673,3381.2862972762146,2375.948615755665
674,3387.7401381009654,2378.927485721146
675,3391.9628364629466,2381.522569774241
676,3397.870553626338,2389.2082402682067
677,3406.024963668923,2392.357139952561
678,3411.14420923098,2394.117577216083
679,3415.136748393083,2397.533532020226
680,3425.5298284961423,2399.9688943625742
681,3436.6510610585137,2403.64109902476
682,3446.9250618257934,2405.113977432212
683,3451.9517846086696,2407.3035683411445
684,3458.093166890072,2409.0793442336717
685,3468.1798051191618,2411.8053303410957
686,3473.0838006490594,2414.4444063456904
687,3475.2638072782065,2417.079593023598
688,3481.7017771573373,2419.0835290749346
689,3487.1678419568566,2421.1035325224852
690,3492.4813417362275,2423.122607461635
691,3500.5086561295884,2426.4535847277148
692,3508.887083282248,2428.627982953626
693,3514.8261599181856,2430.216857740693
694,3523.4518265068764,2432.720506703769
695,3528.503134822102,2435.429610121981
696,3532.865993619948,2437.8371409371543
697,3540.4714284291545,2441.857548010241
698,3550.920264954642,2444.0669195793444
699,3560.012889557523,2447.3916613158353
700,3565.4589202313955,2452.203930609521
701,3572.0932852043643,2489.250599307711
702,3579.370972428909,2491.288297845605
703,3585.641499965257,2493.4523238996417
704,3590.5993401472197,2496.7656686498794
705,3596.120436011951,2498.5203427891374
706,3600.9590629650115,2500.217873069899
707,3607.0684558747853,2502.9569560391096
708,3612.439769258442,2504.8348804345496
709,3617.7150514036452,2506.1000747945372
710,3625.215688807363,2508.6942479420236
711,3627.7426144395263,2511.535502245161
712,3637.599319013877,2514.283666938002
713,3646.231931756752,2517.1861015081413
714,3652.2786338432074,2523.008042528802
715,3657.5491479204547,2525.816433834389
716,3667.2831363313057,2528.6516873673186
717,3671.569364222223,2532.6799253289387
718,3682.639083072088,2534.780351690682
719,3689.340637011759,2538.61548645294
720,3693.3092616852514,2540.997103852479
721,3697.257499085326,2543.548271491316
722,3710.0843257421384,2547.256782751694
723,3713.835839640963,2550.2864733878623
724,3719.754633766152,2553.2402812586565
725,3724.8792009832296,2555.9139617726714
726,3735.0250806635217,2566.969493446154
727,3739.5579765435673,2568.8283468887194
728,3745.0711712369616,2570.70779818378
729,3750.2444958533633,2572.836750982799
730,3755.8400738932005,2575.797631162774


==> tikz_data2/real_spy_close_log1p_cumulative_distance_proxy.csv <==
t,raw,raw_restart
41,1.421757923367139,1.1978207618935768
42,2.0153906058693924,1.8704504719950008
43,2.5115834521990354,2.1688160149956586
44,2.7869713808201015,2.316472792268742
45,2.9722696376512303,2.5352768073438683
46,3.130599559253478,2.672084109843829
47,3.3291068168325126,2.8041000632435984
48,3.564805539537294,2.9436282460905727
49,3.6775447426036263,3.042666019429579
50,3.811805045633574,3.2519343654111483
51,3.8683682647045354,3.7054304772730733
52,3.9354895603412525,3.776705430375863
53,3.9749965140386045,3.8194230532851003
54,4.069011939970588,3.8733949095369957
55,4.146628574174762,3.923733740164895
56,4.183226978732682,3.971984220179754
57,4.234918953181514,4.018712911519289
58,4.287211432396422,4.06963552752275
59,4.33503705245215,4.123929263718704
60,4.390843803572192,4.1596513141064575
61,4.422845426731829,4.210907029710703
62,4.490668850363718,4.245311039981683
63,4.5292218969502445,4.2776591256430265
64,4.560329564950711,4.303621704625184
65,4.622750397902736,4.339482829682974
66,4.650324230071493,4.36755718589798
67,4.688321093446738,4.396562143453073
68,4.713809049224034,4.421179163918419
69,4.759166334357603,4.4633137347737275
70,4.796099973003627,4.495574683178536
71,4.82800840575105,4.531614529666581
72,4.862787760916078,4.555418419551939
73,4.892866547709017,4.5809729435728865
74,4.944820546367434,4.60800218004632
75,4.983486331046708,4.62794285142198
76,5.0071280111931715,4.884957131765164
77,5.034125131290705,4.902877217101973
78,5.06232109355321,4.915857637458935
79,5.085667106669007,4.933736282797581
80,5.109805252493847,4.947875407410131
81,5.134670424484631,4.965008771518081
82,5.167008640483277,4.979805586852101
83,5.197134574634502,4.996205044994217
84,5.216108178802397,5.010647636817271
85,5.23504387748343,5.027730732027494
86,5.2635683022386495,5.039411999033994
87,5.292514307514735,5.055814929885364
88,5.3103371605798095,5.078110778567218
89,5.330502579649354,5.092143458269346
90,5.355167350079143,5.11050948165223
91,5.3790354213733025,5.131635301301478
92,5.3915585807330215,5.147147619754104
93,5.406146157881429,5.1689781402275115
94,5.421604461493879,5.191152326146904
95,5.443064443516448,5.208519925516685
96,5.459842073696096,5.226342048540489
97,5.484164395766088,5.248649721977479
98,5.496700958353281,5.261092868527887
99,5.513806013318624,5.281437990246678
100,5.532923945604268,5.3097064242493595
101,5.553996772057242,5.345880277754196
102,5.573545848311867,5.358531863863772
103,5.588596149421017,5.372286189794363
104,5.604588648180123,5.385955219763949
105,5.623583319701278,5.393692694233597
106,5.638462286165367,5.404192667900945
107,5.652321300783396,5.41368394559713
108,5.674414938444826,5.42423649296341
109,5.687306130657912,5.436439080663603
110,5.707779050238874,5.4512672338104675
111,5.72767120338534,5.466892696784983
112,5.742720255682977,5.476968326688049
113,5.755471127259533,5.48666937689204
114,5.766039994711448,5.500891244603844
115,5.775821795716739,5.512351792461657
116,5.787037173683963,5.528416252502126
117,5.801082709613921,5.537838982830752
118,5.8235977152358345,5.5520826130964425
119,5.833285631941206,5.562799093004409
120,5.856152853703164,5.573009771537499
121,5.869104194211722,5.586860251718642
122,5.886009508924063,5.5960819030981135
123,5.897790225378908,5.612386648825684
124,5.9088392704534245,5.6272611445478535
125,5.919340442259774,5.638120084000331
126,5.931083233009196,5.684434281204883
127,5.93871383714404,5.690616172897343
128,5.95074532872048,5.698965397270669
129,5.963736580070944,5.7074039063273965
130,5.9771905662432765,5.719511743994584
131,5.9876060933769235,5.729170460312681
132,5.996393442121197,5.739740101485295
133,6.006206994995392,5.745745508721235
134,6.020752449795536,5.752096730153645
135,6.030598736019738,5.759927471512116
136,6.03957648095419,5.7712962977449855
137,6.050828245200418,5.779844536657404
138,6.061647851830083,5.787309104036264
139,6.069302227810278,5.795297058780689
140,6.078713569896137,5.802449277324467
141,6.08838704723343,5.80904740892404
142,6.102738992981449,5.818051766172947
143,6.1156229970316724,5.8252339529410495
144,6.132612873738126,5.831124215529646
145,6.1419227012362105,5.839139517647073
146,6.1585884616607505,5.84642518167862
147,6.171272454497179,5.852303419555659
148,6.181854967846271,5.859327972884188
149,6.191456351776119,5.866701128963177
150,6.200338819028602,5.872651046736842
151,6.210749773029064,5.916342859928556
152,6.220966049180141,5.921249050106574
153,6.232200644597372,5.93360315039591
154,6.242967725334453,5.940376517756571
155,6.255586051727211,5.946836647569441
156,6.267074256234698,5.952558783305391
157,6.2771532468842794,5.956976583388016
158,6.289151949087048,5.964959844027263
159,6.2991763140791734,5.971431168967236
160,6.305092673725572,5.978610661590248
161,6.313076159353045,5.984999377851573
162,6.318642339365121,5.993169448175933
163,6.3260978928760325,6.001117720565266
164,6.3339504403755456,6.008328995128418
165,6.343702312658931,6.013223015579354
166,6.353473404129159,6.019873633658812
167,6.362547240037059,6.026637463432115
168,6.371528742805812,6.032673157474255
169,6.377044980996268,6.037760493968558
170,6.384026063409098,6.044171398865445
171,6.389280249255601,6.051384522627372
172,6.399703982099095,6.0583570226365975
173,6.40788301134125,6.065054670563142
174,6.414027431450943,6.070595493853337
175,6.418648870181924,6.075456470163056
176,6.4307260756010125,6.195337954061496
177,6.436512066171814,6.200056459642637
178,6.445458361094775,6.205593891075423
179,6.449607444966753,6.212028991933218
180,6.456102129727928,6.220015103898964
181,6.4639596264778385,6.225650682574857
182,6.4694494569457754,6.232095435082816
183,6.474835844914838,6.2385363877959
184,6.481341256082417,6.2461320124705715
185,6.495960982933769,6.25154156119812
186,6.503563667263788,6.257548293083592
187,6.51243607226652,6.262145648547708
188,6.519897564669807,6.269799334633735
189,6.524982993948508,6.275748308832854
190,6.535557395718059,6.281702790024872
191,6.541776230060684,6.285574900253002
192,6.547490596625805,6.290555502909537
193,6.554223106939923,6.29612880399642
194,6.567034415573083,6.304710551017991
195,6.574275260762596,6.309754032343549
196,6.577952725247929,6.318731780249877
197,6.585147047699406,6.324186205863214
198,6.590190200575279,6.330517407662808
199,6.595851846399529,6.334516198583445
200,6.60119833333392,6.337366973722667
201,6.611061382012804,6.380407172491836
202,6.622858346799386,6.384275102976307
203,6.6263406117711146,6.387283036590365
204,6.634225656246041,6.389889091293463
205,6.638818434599306,6.395043918216634
206,6.645286949527043,6.398666447928066
207,6.648856144454071,6.401977393051828
208,6.653751276730785,6.4081314990606515
209,6.657483752114921,6.4122995026819645
210,6.664016944931757,6.415599257830884
211,6.668985199256531,6.421130331197191
212,6.673037199265167,6.42475435596447
213,6.680067322247966,6.427751842074766
214,6.683871743910319,6.431608897929342
215,6.690854841257773,6.436357645033047
216,6.696317844541249,6.439419013800222
217,6.704135913050567,6.445408961335654
218,6.708588335768236,6.447846268339004
219,6.713736241424804,6.452238875012247
220,6.718214347420938,6.457653675340646
221,6.724304434388439,6.461679535251927
222,6.730632633255338,6.465217223104077
223,6.736366770981759,6.4705117241354015
224,6.740970729284739,6.474530850659967
225,6.746775843390898,6.479289476805457
226,6.75237943069827,6.536917929669854
227,6.757689356038157,6.538795294444632
228,6.762430968138847,6.542742248956253
229,6.766358870204152,6.546324538061587
230,6.77262515005696,6.5505505114628395
231,6.779287213588542,6.554043003666784
232,6.78345096306512,6.557017071531685
233,6.790014730496035,6.561201710158225
234,6.799288319544531,6.563928221797426
235,6.802367305665661,6.56811049712741
236,6.806407382416673,6.5722789328243625
237,6.811366670027341,6.57784168323796
238,6.815864278433072,6.581771546226157
239,6.820678248492105,6.584342612856504
240,6.825714389250708,6.589498395501501
241,6.833582989799917,6.592395458607305
242,6.838075703139461,6.596003029740428
243,6.841946024521919,6.600654372528486
244,6.848306853514266,6.603674169889607
245,6.852000274269791,6.608632797032198
246,6.861710034485421,6.613848865883805
247,6.868355404283064,6.618680701876799
248,6.873237266364293,6.623105077885916
249,6.878028534910295,6.627573201753867
250,6.882484453478055,6.6320550791258865
251,6.886103656664936,6.6823006508442875
252,6.889979131852791,6.685280030070672
253,6.895683618992603,6.688395521918396
254,6.900388777112506,6.690942487452348
255,6.9038362065243675,6.693151655706087
256,6.907633201238454,6.697346655840634
257,6.910777667172408,6.699910781472439
258,6.917573543494058,6.702737932511653
259,6.925491676185766,6.7061306221797246
260,6.928339903896817,6.709435669573736
261,6.934426627298852,6.712693557942864
262,6.942030362485255,6.716275248650987
263,6.945973211882945,6.720607303489397
264,6.95038521725374,6.7246814883221235
265,6.9540974793231545,6.727621136390827
266,6.960233789969446,6.732135988540127
267,6.967711160514496,6.735520782849043
268,6.973435151496605,6.738992843104869
269,6.9798398963842025,6.7419425874179675
270,6.986126704425403,6.744542631622212
271,6.989669836403775,6.747361311533829
272,6.995230296930003,6.750480598165305
273,6.999996985831017,6.753805135809296
274,7.005581609556434,6.7562327804365
275,7.012868647838889,6.7590779098880365
276,7.015754521821097,6.7817612501735
277,7.020609230677401,6.785147423691704
278,7.029492723480647,6.788333690657571
279,7.033147696000728,6.793245585925719
280,7.038933748805463,6.797527827424593
281,7.043680726991106,6.801720742696812
282,7.04719117092082,6.805857005626645
283,7.052693051299934,6.810130213392457
284,7.057552208230375,6.814271984264185
285,7.061904452490969,6.817638982439691
286,7.0665078167271105,6.82126172697067
287,7.071703163920695,6.825540101355015
288,7.074627387906646,6.828817542812275
289,7.079821359215661,6.83174096791023
290,7.087070559524488,6.834946420552282
291,7.091811283294088,6.840971543340634
292,7.096891437802577,6.84452780931645
293,7.103028100203084,6.848674365280311
294,7.105558718093242,6.851621623972038
295,7.109652801460199,6.855675172556528
296,7.1130349507471555,6.860028788401764
297,7.117085299390383,6.864470465661506
298,7.120825377963489,6.868142365071581
299,7.124559133595143,6.872172560918888
300,7.12771539329145,6.876091759036175
301,7.131006923211582,6.894246632467304
302,7.137007461856113,6.8967349487921545
303,7.1402123910971,6.899034372643675
304,7.144858139588833,6.900861761176282
305,7.1488379816772305,6.902971904452529
306,7.152586717516916,6.905568751895496
307,7.156538118739058,6.907687376603232
308,7.160215046103,6.909710083538915
309,7.1638528594506745,6.911991112765798
310,7.167430208748698,6.9147919510712805
311,7.1710982227479345,6.918255340331519
312,7.177811872854718,6.9211243213442035
313,7.182357274534933,6.923603073795509
314,7.188035857001411,6.92595339179455
315,7.191765039009427,6.928683916096749
316,7.1971726243136205,6.931340361724686
317,7.202400133129138,6.933823339156738
318,7.2077318280896,6.937743038798857
319,7.215407164293813,6.940368774557785
320,7.218208933995824,6.943367591279377
321,7.221874421370214,6.9457390820236045
322,7.227218743840043,6.947709655154875
323,7.2306138252151895,6.951010648045014
324,7.233687505840622,6.9536803042944015
325,7.236022477197769,6.956355343667409
326,7.23844610817317,6.984446661969041
327,7.242588499005945,6.987113323990802
328,7.245411107447037,6.9896998887913275
329,7.249506761507232,6.991358858274244
330,7.252976276084401,6.9941886415939285
331,7.257404245975223,6.996196000457581
332,7.261583425622938,6.997955009911905
333,7.266173833235525,6.999882376413194
334,7.270272743516438,7.0023944207653654
335,7.273889670770785,7.004597368137678
336,7.278489054944886,7.0076775748353635
337,7.285462450362755,7.00997384143035
338,7.288154816853393,7.012457259258809
339,7.290848714251566,7.013947281184798
340,7.294201248792133,7.0170899490465635
341,7.299244760166192,7.019606408906473
342,7.304116256828265,7.022094414180615
343,7.308538235930648,7.024925855829296
344,7.310547655592666,7.027532517726593
345,7.314782889493386,7.031899363100941
346,7.319318452775397,7.034762089645003
347,7.3224305197472965,7.0373151895553105
348,7.326898978512932,7.040894077467464
349,7.329645187765392,7.042966292408747
350,7.333990658051185,7.046629762509933
351,7.3367299574178055,7.052829441326107
352,7.339527340038205,7.056819155918904
353,7.343386055142494,7.058574119574434
354,7.345527416380641,7.0605874696806135
355,7.350994883782107,7.063557405766887
356,7.352999092696104,7.065211808944688
357,7.35686792126534,7.067241686217607
358,7.359878629678804,7.06953106952354
359,7.364270800441872,7.071486540307233
360,7.369227749348042,7.073687576189537
361,7.372650344231923,7.07611199426355
362,7.3754491341272885,7.077877096559903
363,7.381229368410198,7.079884960688969
364,7.3852937901107385,7.081936763761942
365,7.388247847961361,7.083990080017177
366,7.391384183593007,7.086800944938212
367,7.394836686584016,7.089579320084835
368,7.398105497593338,7.092026495618377
369,7.4017918870545865,7.093723674317478
370,7.404979643451649,7.095942178666496
371,7.4088710133698505,7.098039602336875
372,7.412341133813224,7.100894563810481
373,7.414783579566203,7.103002593005305
374,7.418599416309395,7.104741400808753
375,7.4222792968906965,7.107098999178238
376,7.425347933906774,7.121702107163498
377,7.428203121521144,7.123333208133248
378,7.4322600981626135,7.124771770912144
379,7.436343662295715,7.126341186011077
380,7.438977898211362,7.128261675326518
381,7.44163448665063,7.129387470186582
382,7.444474703915877,7.1311076400307405
383,7.447432807543493,7.132560031174267
384,7.450797548122172,7.134039418923626
385,7.452588214758578,7.135125531563459
386,7.457266957445426,7.1373830795075035
387,7.4600597966214695,7.139788212717944
388,7.4643525697703375,7.14218271999492
389,7.468220955216364,7.14379022841841
390,7.471738197349741,7.145602738105238
391,7.474040683777797,7.14739670762168
392,7.4784081955482025,7.14888455922261
393,7.48245608399775,7.150784760131358
394,7.485005813394465,7.152037683680061
395,7.487472832056967,7.154034307321355
396,7.490825346497157,7.1555217892730925
397,7.492624965199085,7.156516117737318
398,7.496000110982985,7.158077677129354
399,7.498965326725503,7.159468147909465
400,7.501215122180786,7.1615170577365275
401,7.50484594814587,7.195567508865817
402,7.508691607768287,7.1966943199363795
403,7.511716815080367,7.200265299613651
404,7.517053022919022,7.201812487123488
405,7.5207887942515965,7.203393362742592
406,7.522646474468799,7.204427453473534
407,7.52521449213739,7.206241134796219
408,7.527454091761879,7.20807500409336
409,7.530325119543029,7.211499999620808
410,7.53391761742302,7.212699007847427
411,7.536092548392712,7.214225274536856
412,7.538771044428124,7.217475215673172
413,7.542054616271239,7.2193810754419285
414,7.54683367414103,7.221026384864481
415,7.550469508214802,7.2228059547375665
416,7.553293343921162,7.224543440639715
417,7.557549017844251,7.2265579511467575
418,7.560293899007413,7.229214487153544
419,7.565036669956797,7.231401704870902
420,7.568423412128854,7.234482904726616
421,7.571361960227994,7.236599565132466
422,7.575257683526068,7.238443460519298
423,7.577507200498503,7.24044418555418
424,7.581532200213122,7.242448978417787
425,7.583739818019523,7.24367394161967
426,7.586883944553975,7.25446223831486
427,7.590079390708211,7.2554638416621655
428,7.5941357448709805,7.256920831370136
429,7.596848590848093,7.2582777957261975
430,7.5987207531311185,7.260099971638812
431,7.600988564166868,7.262436556292763
432,7.604376912037753,7.264405617794549
433,7.607500597030745,7.266317672435589
434,7.608860266959689,7.268264265328363
435,7.611117396703689,7.271423341307106
436,7.6138000772089285,7.273255444031575
437,7.6178795396370536,7.274895332696058
438,7.619842624202909,7.277144362036899
439,7.6230238617482,7.278991383596344
440,7.625421847055269,7.28041826764813
441,7.627303350011114,7.282139566686688
442,7.629037724801155,7.2843203506363805
443,7.631842144133476,7.287057143677237
444,7.634327801804892,7.28974372907589
445,7.637277097558532,7.292078331346124
446,7.639086268163357,7.2935620101373955
447,7.642469624792921,7.295349522815147
448,7.64529170343263,7.297152759705843
449,7.648504077407428,7.299264837154573
450,7.651076174860898,7.301628522311145
451,7.652775715840708,7.33148151118555
452,7.655656349506605,7.3330862061736
453,7.657386880868921,7.335110445576754
454,7.659790201056986,7.3375435321642986
455,7.662684446625176,7.339561572085361
456,7.665697510135521,7.3416804430734555
457,7.668126250279733,7.343769267982908
458,7.6724422172996345,7.346152919831354
459,7.674635863841082,7.348957176648042
460,7.67954767257416,7.351422772580094
461,7.684807135190167,7.353559413222155
462,7.687222991335948,7.355871266977374
463,7.68981730737622,7.358779932089035
464,7.691548224869369,7.36127080248651
465,7.692957184183528,7.363496138490627
466,7.695462534356871,7.365681509844617
467,7.698951445670765,7.36778870295754
468,7.702197111161041,7.3698714919284924
469,7.705388801445639,7.372931226596459
470,7.708165159133338,7.374950118650606
471,7.710056994766229,7.3773300074350185
472,7.712865381805082,7.379479980218791
473,7.716239082742803,7.382232136930901
474,7.718683467239905,7.385114158789812
475,7.72059038532795,7.3868382940230495
476,7.7235634652941645,7.419435021788246
477,7.727334656299774,7.420724732014488
478,7.731491595399454,7.4230050439573105
479,7.735377246193539,7.424391178492162
480,7.738982213349996,7.426557855170573
481,7.742330775168415,7.4280626395081635
482,7.744694517743319,7.42976595176501
483,7.746920834492147,7.432676147739922
484,7.7494161916337285,7.434107896421103
485,7.7518262884308715,7.435869893782225
486,7.755102980724262,7.437563859615054
487,7.757444351231339,7.439375039409563
488,7.760294505585301,7.4417100991195175
489,7.763241276102175,7.443433040848976
490,7.767104564020068,7.445579428916946
491,7.769733553185532,7.447804495122528
492,7.771705793619921,7.449075042102955
493,7.773372559548411,7.450918651562
494,7.775194146514484,7.452655789802861
495,7.778158900735531,7.454592317793483
496,7.78074066209639,7.456377778603539
497,7.782975833273646,7.45809130060676
498,7.7856393910750175,7.460135749576287
499,7.788322130473311,7.461441746893668
500,7.790552651184923,7.464514855300423
501,7.793854479466579,7.484542235341088
502,7.7954971229160135,7.485970466694846
503,7.797114501288523,7.487023701479401
504,7.8004861978257045,7.488583164673203
505,7.802912538345833,7.490978468729348
506,7.805101021654106,7.49246660525925
507,7.80627715847732,7.493786723640327
508,7.808704776606153,7.495263585084821
509,7.810916257129141,7.496819484266824
510,7.812879236971572,7.498308010653559
511,7.815901994632336,7.500145482501557
512,7.818591879766564,7.501840302054428
513,7.821781843566794,7.503348319596261
514,7.823704027342498,7.504922564311155
515,7.825306051417222,7.506203560795419
516,7.827730725546308,7.508419756454814
517,7.830716461203679,7.5102365239948465
518,7.8325568653426405,7.512241233839425
519,7.834151257150989,7.513738848093218
520,7.837220241462003,7.5155244862208335
521,7.839581379301977,7.517065623365331
522,7.8410480595905305,7.519160744272527
523,7.843533624014778,7.520721957273278
524,7.845727227752661,7.5218763339306705
525,7.846935478343651,7.523327755614987
526,7.849944010979705,7.546271656493934
527,7.851107405483143,7.547254686476013
528,7.853246429242979,7.547886065288244
529,7.85482026995485,7.548828920565841
530,7.857105323927161,7.549809912220471
531,7.858601681671942,7.550427558253354
532,7.860370215852067,7.550788030875599
533,7.86149782409985,7.551472045287234
534,7.86236132517882,7.552225409236842
535,7.865727457413832,7.553350965042667
536,7.866434658457663,7.554052818167718
537,7.867352000021818,7.554537935165309
538,7.868928925199802,7.5566493982016265
539,7.873441804848277,7.557020211444541
540,7.874356378317721,7.55747889503248
541,7.878431684762036,7.558269104281846
542,7.880545556422954,7.558825016259255
543,7.8823746255729175,7.55932341392465
544,7.884072470441467,7.560320506762091
545,7.884941989945298,7.560958905766095
546,7.889027000236908,7.561444385849726
547,7.889839830139749,7.561859488677616
548,7.891248676806355,7.563084224762318
549,7.892355854604072,7.564158990995108
550,7.89421287317519,7.56470178605161
551,7.895593970686467,7.567659579954283
552,7.896948833606515,7.571684877483998
553,7.898268705871463,7.575067806254067
554,7.8993447722379395,7.576185169867794
555,7.900709834250045,7.577076645680228
556,7.903486280955951,7.579199101086351
557,7.905128287013201,7.580049224903163
558,7.906331154361214,7.581612668617331
559,7.907830133875787,7.582895217147142
560,7.912209012736515,7.584873306771627
561,7.914299148740912,7.587274520943161
562,7.915007782609338,7.5888232259892
563,7.91593252911578,7.591545428845282
564,7.917008383724671,7.59408774785146
565,7.918213530320198,7.595466874341591
566,7.919464085916241,7.597807268599046
567,7.920414319443549,7.599753222099337
568,7.92164349030998,7.602357433131479
569,7.922701533897514,7.606114215840484
570,7.923896359068254,7.608089585222471
571,7.926873654595732,7.610225542245498
572,7.92907643033128,7.613165079471606
573,7.931189954290124,7.6158455858788425
574,7.932217800410792,7.6180227405325365
575,7.93371201520012,7.620948733710195
576,7.93729575094424,7.634372224979562
577,7.940663891900886,7.635559000278723
578,7.942828527661894,7.636613065060143
579,7.944577635794615,7.6373922643976195
580,7.9461979905281686,7.638725349172234
581,7.947684523592059,7.639925850176727
582,7.95028375806374,7.640939712059294
583,7.951601013674011,7.6420306939478655
584,7.954567504301911,7.643449821167662
585,7.956890982509713,7.644496924079687
586,7.958073007028781,7.6458145005319516
587,7.958847660304781,7.646948369773474
588,7.961655550452677,7.648302125684812
589,7.964678751674114,7.649422254912748
590,7.966532250202362,7.65030209683667
591,7.969296996710619,7.6515593087777845
592,7.9713941924081615,7.652207873669506
593,7.972891014197218,7.653337621187631
594,7.9742260895211405,7.654366535906064
595,7.975676051923985,7.655559697051881
596,7.976935560606168,7.656702469580397
597,7.978349057225864,7.657855650850077
598,7.980664510811214,7.658701063523733
599,7.982704575454516,7.6596051643602365
600,7.984627982612641,7.661221037813988
601,7.986386452295501,7.666291532633683
602,7.987421207545602,7.667167975904834
603,7.990650189931052,7.668469589173178
604,7.991721692939576,7.669313500480154
605,7.993169916481012,7.670242348280525
606,7.994614163972022,7.671467226856321
607,7.995822938766886,7.67268057316865
608,7.997751100171109,7.674523012588732
609,8.000157307069255,7.675636246864188
610,8.002277451260026,7.677232844605163
611,8.004572093869099,7.678283368767057
612,8.007563462145463,7.679682838636379
613,8.009120046355688,7.680718402399705
614,8.011491879207956,7.681576774586986
615,8.01424533569502,7.682288360064459
616,8.015766309459428,7.683512512974697
617,8.017057325036529,7.6844792047487385
618,8.01918949423636,7.6856356061018705
619,8.020264622275052,7.6869174147114885
620,8.022441573262334,7.688350722240905
621,8.023714850916248,7.689319942965156
622,8.025386955955508,7.6907443587028785
623,8.027701348217509,7.692117718320419
624,8.03024351189113,7.693738242764848
625,8.032574513514035,7.694670184224886
626,8.034243798865027,7.699998471312503
627,8.038815274271107,7.701211576816669
628,8.04193841397581,7.702115726296072
629,8.044675908917762,7.702837912243801
630,8.046374441244307,7.704327638622446
631,8.047398355803455,7.7053956169592
632,8.048820807377064,7.7067694340094315
633,8.050315701044068,7.708201160223401
634,8.052375866273387,7.709953116465051
635,8.054770803675437,7.711565897492971
636,8.056277086015301,7.713130150391476
637,8.058887354870054,7.714568633493256
638,8.060461497869452,7.716105556447791
639,8.064528433617557,7.717434486734633
640,8.065895353921563,7.718928501932751
641,8.068156800443058,7.720188948822198
642,8.070594385182643,7.721534716553805
643,8.072015214465768,7.722533847645146
644,8.073560119493955,7.723451242673355
645,8.075683672156831,7.724827311160231
646,8.077240027808616,7.726248633711827
647,8.078909137939702,7.727250643324136
648,8.080383690535156,7.728101235623981
649,8.081621191208786,7.729141317543248
650,8.082749694336025,7.7305423154172015
651,8.084317411000915,7.7546056389454385
652,8.085801267921761,7.7555552663700675
653,8.088626384221383,7.756725955550944
654,8.090515619419362,7.757598686083551
655,8.09217850568542,7.758180857248604
656,8.094002954859397,7.75911642111311
657,8.095458083060944,7.760042482303026
658,8.097300134946092,7.7611242307619
659,8.099685089276026,7.762084624100053
660,8.102612777755168,7.763052741623792
661,8.103951478114999,7.76382371975707
662,8.105167100051812,7.76515546649087
663,8.10735258336333,7.765706432555153
664,8.110161505412963,7.76631173756952
665,8.111124658609045,7.767436434937956
666,8.112355735934974,7.768170851858331
667,8.113816566201033,7.769046228501522
668,8.11551657588965,7.769868400038062
669,8.117714561956591,7.770494639425176
670,8.120167399069077,7.771394532216454
671,8.121522780032425,7.772292806776744
672,8.12441951244911,7.773033741375083
673,8.126307179121122,7.773572849859253
674,8.128213490620803,7.774825298016963
675,8.129458811721872,7.775915108631122
676,8.131198465306996,7.779135770949307
677,8.133594744804338,7.780452320380076
678,8.135096173026442,7.781187601423338
679,8.136265585838208,7.782612801257246
680,8.139303316225444,7.7836276408531075
681,8.142543686044476,7.785155940229046
682,8.145527897738177,7.785768267578938
683,8.146984733958785,7.786677865069842
684,8.148761743205855,7.787414948861289
685,8.15167347760091,7.78854538700429
686,8.153086068746457,7.78963856834798
687,8.15371337742902,7.790728947516198
688,8.155563644293457,7.79155733470173
689,8.157131903698229,7.792391669905651
690,8.158654037127013,7.793224926546036
691,8.160949199212919,7.794598079376176
692,8.163339145937389,7.795493431179876
693,8.165029815011124,7.796147175496236
694,8.167480192942588,7.797176438155361
695,8.168912385012524,7.798288972115364
696,8.170147732981276,7.799276623103016
697,8.172297577514417,7.80092375928757
698,8.175243655930666,7.801827771505524
699,8.177800302916697,7.803186623202382
700,8.17932848342139,7.805150175988243
701,8.181186966052131,7.820138626686911
702,8.183221697609687,7.820956562559991
703,8.184971528284738,7.82182447463083
704,8.186352880925515,7.823151878699199
705,8.187888925484824,7.82385412956391
706,8.189233160586646,7.824533041465588
707,8.190927854360279,7.82562754199201
708,8.192415442328533,7.826377243594271
709,8.193874283631462,7.8268820155085885
710,8.195944873496982,7.8279162111370395
711,8.19664148004625,7.8290476825143305
712,8.199354084106602,7.830140866208513
713,8.201723784003686,7.831294120335524
714,8.203380299233634,7.833603410077898
715,8.204821940133114,7.834715462816277
716,8.207479021327307,7.835836899266427
717,8.208646795336575,7.837428040878162
718,8.211656423811583,7.838256699696719
719,8.213474046327262,7.839767965266732
720,8.214548877256282,7.840705312430292
721,8.215617041509173,7.841708416763194
722,8.21907938398813,7.843164789774282
723,8.22008976765357,7.844353010303241
724,8.22168178523347,7.845510112534728
725,8.223058130073236,7.846556326611142
726,8.2257775125659,7.8508707852401285
727,8.226990070869808,7.851594384564757
728,8.228462882085953,7.8523254701103
729,8.22984292947016,7.853152963838188
730,8.231333477165471,7.8543026787223935


==> tikz_data2/real_spy_close_mean_average_error.csv <==
t,raw,raw_restart
41,1.6970667921533162,1.6610852282759687
42,1.1889498617158354,2.282013022871423
43,1.3095171521412545,1.853476345250505
44,1.755753647312529,1.53388942591372
45,1.7939861585978232,1.2518849303661406
46,2.0838694066615115,1.392590459554017
47,2.1835249702132975,1.2438923528039216
48,2.8742508296701743,1.1224577603024968
49,3.0493937112776823,1.0905269428001285
50,3.276534085980186,1.0946094748643072
51,3.08828463095375,2.3273805572949766
52,2.896744552329709,2.383882413483247
53,2.6974840125736916,2.2266493310540927
54,2.866606362860292,2.186232493734007
55,3.0921366818162275,2.0755277947673494
56,3.0188058265243214,2.189224454951077
57,2.8844266970186774,2.3095875867093136
58,2.750039359480153,2.201206252071249
59,2.6514184861706163,2.2180847174049356
60,2.6642422868171343,2.1454415292198563
61,2.6431297327615613,2.2287014492073274
62,2.72772189074915,2.134564190934954
63,2.6509405728901725,2.118352214199316
64,2.546546485192419,2.03431827064464
65,2.7518798480537976,1.9949464802877157
66,2.663027855056379,1.936432584246248
67,2.6516933645557583,1.9172492689200211
68,2.6127906147121265,1.86968803836181
69,2.5244414875198533,1.938355987108366
70,2.5675036849366686,1.8981044627550874
71,2.507898664170062,1.8991973712206924
72,2.5082540393975026,1.8603178359063977
73,2.5383750783484516,1.818836251497556
74,2.6796979515105384,1.7674412757171212
75,2.605283076553728,1.7459913490606358
76,2.56164755273239,2.5328712722556257
77,2.5496384870460886,2.472924536984453
78,2.485614840110578,2.4206919238782634
79,2.434403727321379,2.3671965784933215
80,2.3988755111228217,2.3206388111497103
81,2.406409750821302,2.28418913400254
82,2.4676699500686774,2.2353918256980028
83,2.5154375909721596,2.199010106988074
84,2.5134678598366924,2.1719633191291945
85,2.457711393967067,2.1821573238337453
86,2.4402462458002687,2.146256867154131
87,2.408683429360903,2.122763897517972
88,2.4320865342039557,2.1011019911142244
89,2.4407620467475946,2.089870118890732
90,2.4097215005467083,2.053295376392612
91,2.456578895971784,2.0727643494515013
92,2.4366306344256454,2.0482216766454444
93,2.4005570606742577,2.0447939192246887
94,2.387605044818636,2.065381810953884
95,2.3504744575103884,2.0448210291955444
96,2.3600888873534984,2.0229900219009536
97,2.410468535792274,2.052472937665198
98,2.3853380188810216,2.0253459486949685
99,2.3931699492494656,2.0453608744458487
100,2.387500971380236,2.0761164057695534
101,2.4258734176305947,2.133952463220132
102,2.3974282121991455,2.106684148284189
103,2.3747932386146324,2.1092157210672715
104,2.3805686802995973,2.1228011548326395
105,2.3735117270974166,2.097298499524704
106,2.365427784218589,2.0827157050071112
107,2.3524427802304118,2.0594036699993334
108,2.3321685365445557,2.030295404795023
109,2.322453071408964,2.0076988292676874
110,2.3389918118587807,2.013627814136062
111,2.3535534302917043,1.9972657382843213
112,2.378149266530643,1.9709666132026298
113,2.373906873830297,1.9557328962743437
114,2.370375522036879,1.9432570555723658
115,2.347485034366152,1.9439129210416888
116,2.325121180421608,1.9515355159700134
117,2.2999036271477755,1.9337429706764473
118,2.316223621275346,1.9384594978814436
119,2.293214706750191,1.9362917411870069
120,2.3727514425547356,1.924996713837535
121,2.3605800069205434,1.9275428741616416
122,2.4114071668193926,1.9057056628182594
123,2.391602809452199,1.9052079813401142
124,2.396338643837558,1.8917285094589456
125,2.403424091494154,1.894686824587634
126,2.4091094159143784,2.0289379432579753
127,2.3878042550457765,2.0130214111549494
128,2.4056169570793005,2.007682727537859
129,2.41342812523007,1.9867819722032156
130,2.4359620212746664,1.9850408819936018
131,2.428381743562226,1.9957774083802824
132,2.438468278124934,1.9975274549114148
133,2.427948487045942,1.988489050868585
134,2.445121491899446,1.9826617803907443
135,2.4361887400773674,1.9667135599654197
136,2.4181552528942536,1.981712680442411
137,2.4234682121351026,1.9747138458340125
138,2.400807535564927,1.9735487180408051
139,2.3906764233654196,1.9556415830988427
140,2.3798351267960878,1.9487507872495038
141,2.3590617447088347,1.9296092335086887
142,2.3372961970973076,1.9238405249422572
143,2.3745994880116226,1.9100896359780415
144,2.4274033623650544,1.8971727256115838
145,2.437467426135861,1.8870429912291256
146,2.4833974434254897,1.8786109999942147
147,2.512221373721594,1.8689886859841875
148,2.5026282739015295,1.8526240923531456
149,2.4862771251749662,1.8450385349773482
150,2.487335484497739,1.8299936265523498
151,2.4824801900401594,1.9399054592893226
152,2.49354659606137,1.9284124609209456
153,2.525444341249724,1.936535026761279
154,2.5419969582311377,1.928137852283943
155,2.5489651296824514,1.9245613800577983
156,2.5827437999754053,1.912829042441236
157,2.572131358199521,1.900340295761128
158,2.5901651441178624,1.8866994960589474
159,2.5899328466910454,1.8814608460110414
160,2.5753876906475814,1.8727861737236184
161,2.5720170800661504,1.8619556607304923
162,2.556843837068441,1.864870141017564
163,2.5432769920032046,1.8540254010861348
164,2.5474465928007164,1.845303507148404
165,2.559313167382973,1.8307721485215422
166,2.5680113789888086,1.8327280309850917
167,2.5805121629159617,1.82674879278164
168,2.5955310748521203,1.8142179725883074
169,2.581620964730843,1.8047865130704848
170,2.562470205948246,1.7935214466650529
171,2.5509108579833253,1.7908835186706074
172,2.579011276280786,1.7913073255329
173,2.578519916033859,1.7841499373987344
174,2.574530022796905,1.7718237866245368
175,2.561031419925571,1.7609415556428447
176,2.586426414936809,2.1510186599426446
177,2.5832284662686344,2.1407851849406416
178,2.587287764991209,2.1306842285715697
179,2.5740613415813884,2.132163147348152
180,2.5795819445589374,2.1191793341403455
181,2.577566660564784,2.1152682529722453
182,2.5786747941711448,2.100392801868137
183,2.5782134775828895,2.0882053899857262
184,2.5709599596897643,2.093526511001808
185,2.6200223641567426,2.088892731592338
186,2.6072077651589662,2.089864512514324
187,2.625017920357551,2.076379046929092
188,2.626367036842076,2.0664788396355656
189,2.624434640837186,2.0541354507906937
190,2.652537047832401,2.0516930466444676
191,2.6521219854255498,2.038593634994924
192,2.6445631922891577,2.036571238245944
193,2.6511804921170743,2.0270805873673328
194,2.691330816705393,2.033837168477191
195,2.7060197704824303,2.046267783949192
196,2.696291112944173,2.0655626048115536
197,2.704435674552998,2.06095010643014
198,2.694134806253997,2.0613967490757794
199,2.6873403844534995,2.0570532975956484
200,2.676688429127549,2.045676722259773
201,2.7087804352010796,2.1818812227748734
202,2.7460574267441653,2.169737299537259
203,2.7349434290513757,2.1619132576158684
204,2.7511739357935476,2.1531184224358975
205,2.751248732254567,2.15785499333588
206,2.7596480290955925,2.1451707299193052
207,2.7458255595295924,2.1326272798709467
208,2.744818489583525,2.1216367835251244
209,2.7374325811099665,2.119737655591947
210,2.72954182851463,2.109193754094431
211,2.7235241304736704,2.100650682997714
212,2.723736258281062,2.0887625630641384
213,2.710867288809563,2.083373635359129
214,2.703510920193497,2.0805214112842227
215,2.706300345158371,2.0705830367640328
216,2.704659675217518,2.0597808393113892
217,2.727974597879091,2.056535165312047
218,2.7138982178604856,2.049834847190642
219,2.711111664046459,2.0394890188262083
220,2.705523662371444,2.040978865985162
221,2.699746984449437,2.031965717914581
222,2.702936898617921,2.0223156218698413
223,2.709054577997012,2.026695553396879
224,2.716801077231639,2.0207333007510577
225,2.724119505726485,2.012539501164037
226,2.7139831234227447,2.2080363443286593
227,2.704728853126202,2.206133161073738
228,2.70709410628859,2.2075770369506897
229,2.715741173858646,2.212039795203407
230,2.7256018815636307,2.2126607730505046
231,2.7333855313312068,2.216552567993041
232,2.741685901783214,2.2178853377488204
233,2.758857929251728,2.211931364266167
234,2.782441942495768,2.2042394821190396
235,2.7818718111666754,2.194278514772004
236,2.773420240228398,2.19411762320809
237,2.7778333238175463,2.18983965921415
238,2.7758741224620707,2.185265475804333
239,2.7767900702946866,2.1760111479057582
240,2.780991152255497,2.186827353318718
241,2.79576272013832,2.1802371299492935
242,2.7868884189781107,2.1714372121104875
243,2.7827355427298337,2.174800377286693
244,2.7963015508577564,2.167395259554689
245,2.7889928361448844,2.17528649943647
246,2.809946421516791,2.1909074157039714
247,2.8013695112828305,2.1832929937166865
248,2.804192551231453,2.1856140891608997
249,2.7966175364868766,2.185372132688334
250,2.79176276926575,2.1769180480543464
251,2.7898954556980065,2.3517300169111315
252,2.7899851572124827,2.3606023440066815
253,2.7867817055746555,2.3505076646466847
254,2.7792351051174835,2.3418391151205067
255,2.7692010741156468,2.332408751374761
256,2.756572721180289,2.3363609068306506
257,2.7487606543628096,2.3293428216799734
258,2.76534214271063,2.3215532881275203
259,2.7879034102789366,2.3167231387515597
260,2.7833426903432903,2.3102883465996564
261,2.7898242982432873,2.3060593905535636
262,2.8091911756834285,2.3042720398472185
263,2.8019625070725307,2.3018991248031755
264,2.791480644306738,2.3068871252024907
265,2.7792092724176207,2.2985858684747216
266,2.7694765816527602,2.2964327242152467
267,2.788461262647626,2.2896231187542133
268,2.79714770692485,2.281115352137782
269,2.8059170396715856,2.2722518378799297
270,2.818991203121019,2.2652461472432806
271,2.8175490624225636,2.2593409321194162
272,2.8118324685267577,2.2587654543975013
273,2.8124071907913577,2.251372362484807
274,2.81824932188098,2.246794264710661
275,2.828259969855898,2.244055235166047
276,2.8241527038476413,2.318857658273447
277,2.830107328052759,2.3091066610941113
278,2.8604519177955545,2.301694805216692
279,2.8501511130733146,2.303310310607317
280,2.8542970071518403,2.3024086018129073
281,2.8560512013447594,2.301499309539819
282,2.8517532035775166,2.2944973545448555
283,2.849658950220658,2.292493442991778
284,2.8507362244335916,2.2935230148425183
285,2.854411073723607,2.2952435557229203
286,2.8509359652843655,2.2919561258522414
287,2.856133729911032,2.2873096051870325
288,2.8559368713106874,2.2798796564225525
289,2.8500330438559334,2.2730455089688077
290,2.8598007650928965,2.2646049736271547
291,2.871059311110384,2.258854005998458
292,2.8640148079589625,2.251933166961108
293,2.870391512794707,2.2522368405081
294,2.8641460197082047,2.250642949716382
295,2.8711259391168804,2.2503500495084485
296,2.866905489431,2.2503619670353334
297,2.8706454390264673,2.2505011058617184
298,2.86117353505087,2.2482631237553456
299,2.859942031237346,2.2499602510758887
300,2.8526105549521015,2.244922610372509
301,2.84688590379102,2.2997251583703155
302,2.862583348069404,2.2979945866465514
303,2.8572627843636584,2.293192442110771
304,2.8570244412640333,2.285567699985927
305,2.8594515835508916,2.2778854034739693
306,2.862532261580617,2.2774429308719633
307,2.852001436652037,2.2707215807715233
308,2.855440606260286,2.263651834891013
309,2.850305056268263,2.257893146164907
310,2.8436039933531223,2.252942797886704
311,2.837556897106494,2.247019208484771
312,2.842848982830492,2.2501788655332966
313,2.854102042444874,2.2455766806279263
314,2.868861384222783,2.2398986753337984
315,2.8688858401477346,2.2327503442873358
316,2.879271545570332,2.2310355559949007
317,2.8800639879205283,2.2239765484208824
318,2.89214563438628,2.225815936917275
319,2.917486510106258,2.2182640722405735
320,2.9151295428421418,2.2143506246597373
321,2.9067179204405797,2.2103033084522634
322,2.921875284763659,2.203976572627799
323,2.925697084487977,2.2044389793634216
324,2.9226212960409375,2.2000766203348627
325,2.913189997687546,2.192509853650638
326,2.904162592275484,2.2890215260152655
327,2.898007891757548,2.2814879771829926
328,2.8966839898004704,2.278403167128888
329,2.89258193275539,2.272253184859319
330,2.8947108854782004,2.2730785046816746
331,2.8910382231714893,2.267609291378238
332,2.8867569179649477,2.260886091888545
333,2.8951054579724356,2.2551467445690956
334,2.8958654761666973,2.2551560480100794
335,2.897991769617372,2.2475765266850862
336,2.892068833000215,2.2495527671342943
337,2.919756346362295,2.2446058026642675
338,2.912252769320329,2.2380005203937454
339,2.908561411984929,2.230717556173121
340,2.9057926397775176,2.2266952389019985
341,2.9221709584004443,2.2194969257043025
342,2.931494140841738,2.2126248115928187
343,2.9394820096651784,2.2115847644466595
344,2.9302777802908286,2.2055360733541285
345,2.9228960959447003,2.2086526941887614
346,2.9176730026942255,2.2035498323346174
347,2.913346885117653,2.196723657634291
348,2.9263479095711933,2.199049995100801
349,2.92674709728791,2.197223638798448
350,2.932902919821422,2.201774577862975
351,2.938100354392372,2.197153017957874
352,2.928920032210259,2.2030422432856644
353,2.9280377454330315,2.196822915255964
354,2.928253134028807,2.1916369382371808
355,2.9449607858902467,2.1877147641097716
356,2.9405809609198093,2.1872714677997136
357,2.934735964916011,2.1852732586393304
358,2.926763026337021,2.1849110831055794
359,2.9339361254495464,2.1794514406137773
360,2.9390097294267012,2.1735290815352695
361,2.94203608576456,2.1689436480129665
362,2.9426030821660216,2.1655972803565167
363,2.961843732206843,2.160480667070122
364,2.954951534159865,2.1587197047761544
365,2.955952047335554,2.1532420199780673
366,2.9582507744243567,2.1533266218142164
367,2.9646864463088036,2.1514492002334515
368,2.961353283504536,2.149153693493567
369,2.963695171279772,2.1435762912439276
370,2.966909391854136,2.141946295848066
371,2.977070212486976,2.137940086116873
372,2.9752164699910524,2.135963921852086
373,2.977537423203548,2.1305205947053465
374,2.9840715949288277,2.1241640247785556
375,2.9879895852164986,2.1215854622958044
376,2.990932753811577,2.169123768787623
377,2.9928436319792127,2.165531494104442
378,2.996421915336952,2.159919453474803
379,2.9939786216815962,2.1561662744706913
380,2.988445421910099,2.1526947918319763
381,2.9819797212028427,2.1479042836916835
382,2.9825670481901354,2.143210794668832
383,2.9775311692573876,2.1406955553328255
384,2.971848712579594,2.137830793680596
385,2.9658943078953137,2.1354627429210358
386,2.976129813210507,2.134709225171848
387,2.978089505105812,2.1371056725900828
388,2.991182709589228,2.1317997460913833
389,2.998551777044927,2.1304971560488655
390,3.0006880373978038,2.1297025123355224
391,2.9925984284270246,2.127516215474236
392,2.990973178315619,2.1242587281093472
393,2.9906733349243337,2.1252503899197657
394,2.9938985436842773,2.121378298781847
395,2.9937203728845705,2.1171433909177066
396,3.0041231177073193,2.115478250780067
397,2.999357208163731,2.109734960980613
398,3.001859507975893,2.1078377394643155
399,3.0092590658351206,2.111753748696542
400,3.002885585636004,2.1079434191616606
401,2.996897384034233,2.225793116534903
402,2.9997286257714437,2.2241004699198332
403,2.991800498191591,2.2291015329331474
404,3.0130366424069934,2.2255294544359034
405,3.022678285797244,2.2204677078583086
406,3.020349840132626,2.223506618278891
407,3.017669328586452,2.220240785274003
408,3.0130385817767125,2.221612445612886
409,3.016682696391951,2.2285173220578742
410,3.0113020107535573,2.223448193901387
411,3.0081847222881906,2.2200726446113457
412,3.0061316377415435,2.221663824179995
413,3.0012055320209092,2.222170373213351
414,3.0060550854312384,2.2193621658708573
415,3.0018682900392606,2.2142771891599606
416,2.999313600801683,2.213884365729993
417,3.006780059089279,2.21393154458281
418,3.0098477927603025,2.2083827685554205
419,3.004513620592781,2.2030328578596303
420,3.0113365353440313,2.206931145099518
421,3.0137143480570154,2.2037010516699786
422,3.022030067463438,2.2024697061070646
423,3.022418258396373,2.1968315448865594
424,3.0312302101343884,2.196668970913345
425,3.027857289009849,2.1935961104314963
426,3.0315247401109184,2.2279611082031736
427,3.038345640847096,2.225009180712402
428,3.050670818689402,2.220132923464151
429,3.0468773012842307,2.217625276816903
430,3.0413820358799466,2.215704651226787
431,3.035764360538909,2.2144909107750834
432,3.0354377332627505,2.2103141863686058
433,3.0431903177979853,2.2052976040950014
434,3.041617588670467,2.200940798030466
435,3.0345271470386037,2.2052752524883865
436,3.0342202213160547,2.2014928596684515
437,3.042002290060889,2.1961446410437175
438,3.03756730868414,2.1910894869651147
439,3.0425581641051522,2.1914247808521425
440,3.046815138176375,2.189967413536241
441,3.045996282822361,2.1859440296835686
442,3.044791070759617,2.186379535059154
443,3.044075527726417,2.1848599288531236
444,3.0432910894223304,2.184594040734842
445,3.0488072674528373,2.181246636836812
446,3.0478028748845283,2.176488494990382
447,3.0543994859777217,2.174314452129751
448,3.061215011434442,2.169041092489099
449,3.0647147810301822,2.1639279802758353
450,3.0629381940456306,2.160791121608512
451,3.05973001383675,2.264720350110429
452,3.0557659929268106,2.264406638610623
453,3.050992650856374,2.2626912269583275
454,3.045257960653955,2.265155947660806
455,3.0496322576891988,2.265736540130345
456,3.0478452998273786,2.2629938744186417
457,3.045684248398314,2.2589163682920304
458,3.057607150690395,2.2540369070818165
459,3.0505483918426615,2.249062043062504
460,3.0520357698549847,2.2451117271041383
461,3.070971179446594,2.241210693886948
462,3.074359040085871,2.2400868506158615
463,3.076542183608767,2.244865447754616
464,3.07395092415636,2.2462801953027562
465,3.0678731262179593,2.244629970674539
466,3.0701417844542216,2.2455079827354307
467,3.072580654793685,2.241236979547472
468,3.0740286391508627,2.237535270026916
469,3.0706435418064375,2.2391646007967854
470,3.065124368886014,2.2352329024120356
471,3.066901620297808,2.2347010916556003
472,3.071014989959617,2.2333550143926764
473,3.080452906701143,2.2367616375543156
474,3.0792350779824393,2.239856673183877
475,3.0794296008221487,2.2348078202723873
476,3.079474758677606,2.3518644069906576
477,3.0916535519939856,2.3482991145071415
478,3.1016880139041496,2.3507201277569507
479,3.103148465604282,2.348557640142922
480,3.110066623574425,2.3503135982007146
481,3.1213150316703944,2.348918063844606
482,3.1213381478088507,2.3468651577190585
483,3.1197161498626436,2.3500763455600286
484,3.114746956328947,2.3486562888644333
485,3.118578058567906,2.349049897283581
486,3.115959988674773,2.3497522475185826
487,3.118683051810347,2.3496045264816554
488,3.1237510161923545,2.3498589617966004
489,3.131248276239773,2.3506575960687974
490,3.137476193570992,2.3526315505524784
491,3.1377868102395983,2.3541486139969665
492,3.1355358759879453,2.3503940619429944
493,3.129730472459389,2.347973782226993
494,3.1274087402795048,2.3463344871606036
495,3.1329610173526956,2.345825696109307
496,3.130789571975402,2.3462417035291963
497,3.1246237557484924,2.345729115299649
498,3.129752161797716,2.346639520480123
499,3.129578336890238,2.3450832316438177
500,3.125721891543716,2.350027590531055
501,3.1362802088970203,2.420599014061518
502,3.1316873835459305,2.4204728874787502
503,3.1255668555693723,2.415602827941017
504,3.122567936997714,2.414952837506608
505,3.1164142588614117,2.418225914923128
506,3.1197112726470038,2.413420039271166
507,3.1133911242331718,2.4087851011938075
508,3.117427371460643,2.4061535794655535
509,3.116630095985847,2.4026095870629245
510,3.1164181174297796,2.3991402036076894
511,3.1117917959506527,2.3976259538407105
512,3.1188853636872955,2.3970698518701234
513,3.1224317176168626,2.3923501405143184
514,3.1169509586548134,2.3890900799362083
515,3.114738182191736,2.3851644364394913
516,3.1149720142148465,2.38129781874374
517,3.1119108491043623,2.376729466814506
518,3.109723294455654,2.373696692730584
519,3.1072462209275287,2.369694215547114
520,3.111128548466915,2.3692128308385576
521,3.109058300670154,2.3668897076665534
522,3.106000479424162,2.364112683899521
523,3.110107371041656,2.363721687582944
524,3.109630728986797,2.3634223599705644
525,3.1080562745209743,2.3595362448332984
526,3.115164674785437,2.445113486913716
527,3.1109425969097773,2.4415286760305452
528,3.110872319697601,2.4366411859500494
529,3.106960769228484,2.432570957809561
530,3.111249745748534,2.429214807982519
531,3.1070572431284025,2.4257742654334953
532,3.1037800499411543,2.422180274949127
533,3.0999659841815417,2.417362115831752
534,3.094286542826071,2.4139743548740333
535,3.1025703980512382,2.410253925773474
536,3.101734060496682,2.406569313215952
537,3.097598526397389,2.402509034369539
538,3.102111099466371,2.4084632223198787
539,3.12013009569483,2.403900586735622
540,3.117490035745119,2.399788814407257
541,3.137106762756461,2.401363941877712
542,3.1416372797603276,2.397388649536993
543,3.138004346621359,2.400774253273477
544,3.14296281472716,2.401979327920077
545,3.146363256488903,2.4060842375585954
546,3.165253130233376,2.403995338164222
547,3.162415390258885,2.40042603989498
548,3.170998796505537,2.4008240445955513
549,3.1654561237548133,2.4060131001073572
550,3.172943893592971,2.4079858606910336
551,3.1858650406033293,2.42013833128143
552,3.186799554140821,2.4407610349220894
553,3.2013667953833607,2.46319800156626
554,3.1996785255603006,2.467081728304003
555,3.20831784325975,2.4718954073489936
556,3.217541247892679,2.472713722818591
557,3.2198497265720625,2.4745022747468153
558,3.2195018923570435,2.469782312859413
559,3.2283247511450526,2.4760741471139016
560,3.2438606567040678,2.4756553133980765
561,3.252741745417302,2.4746902668420403
562,3.2493637750607944,2.4792983320087765
563,3.247652831947831,2.485963567932452
564,3.2414940773050844,2.492276776772228
565,3.2402373768598878,2.499557527648339
566,3.2342198774830035,2.500843868919973
567,3.2302907503192775,2.4965542853737297
568,3.2351174338844975,2.5046142930553073
569,3.231886607593152,2.5138183847755258
570,3.2267705054612303,2.5173173458126303
571,3.234669825073454,2.518378107244881
572,3.2345390207020825,2.5165510088179626
573,3.233539980084666,2.51771145691962
574,3.2293149149607174,2.5203693607251845
575,3.2235910495078124,2.523726090066856
576,3.2329856830209103,2.573641448890436
577,3.242482516668668,2.5743719228027495
578,3.2483565154594913,2.5766908554673464
579,3.246706810416181,2.572819759788543
580,3.2460198463849186,2.5734666533159802
581,3.2405145258597527,2.5703877285484067
582,3.2364077713884893,2.567037640254727
583,3.231203883152798,2.562680505969551
584,3.2378107955146818,2.560029505220779
585,3.244675267889122,2.5585118260595987
586,3.2417016219301944,2.557804389651283
587,3.236217408904571,2.5535042407978104
588,3.2442937408792694,2.5528689329708416
589,3.2475036319394075,2.55298132363049
590,3.248860493564281,2.5507828566440947
591,3.2557901391847763,2.547370739823933
592,3.2587119302802248,2.542953758572606
593,3.2616074165255076,2.5413414075963323
594,3.2595974825472562,2.5409656725660406
595,3.2581122972260808,2.537531231483553
596,3.2582011756589946,2.536721046380435
597,3.255588894011346,2.5380221862295507
598,3.2505320655128496,2.534547696631624
599,3.252461108739038,2.533868610225388
600,3.2533722756459618,2.5330509342636964
601,3.256590133125612,2.5480841509752845
602,3.2510052827666107,2.544036595881109
603,3.249799562382477,2.541307681416485
604,3.244977665090768,2.5385869272326014
605,3.2420182359255225,2.5368447745998046
606,3.2374774479365556,2.5352338853859493
607,3.2350517470085163,2.5342186732379512
608,3.235096909861769,2.5349678241620603
609,3.2403187794905657,2.5347219574196127
610,3.2434513273557775,2.532041733055933
611,3.2436635182073172,2.5280573367066617
612,3.2484495373600244,2.5295324798411776
613,3.2497278245814956,2.5280802340650377
614,3.2549569519111916,2.533658898938122
615,3.2573303416013633,2.5313573065551056
616,3.254996219133376,2.5304679978359514
617,3.2516228214496197,2.527497501280359
618,3.253670282727662,2.528201672239836
619,3.248292643388262,2.5244916805322872
620,3.253939604698811,2.52323217762228
621,3.2522588575012046,2.5197070234822054
622,3.2476910151994405,2.517876580020338
623,3.256660565645641,2.519562152847366
624,3.2560496690543372,2.5174735640583092
625,3.263972194333455,2.5172699874343296
626,3.2596803382808575,2.5130161091021956
627,3.2768988782760866,2.509629064378828
628,3.28411618595755,2.506746141172053
629,3.289029050430722,2.5036150736989558
630,3.2850331364889804,2.5023815719671383
631,3.2814504627471544,2.5007902914497486
632,3.2814996146440065,2.500400772678418
633,3.2766176765869317,2.501507599004116
634,3.2749674352953204,2.500871477460929
635,3.275533156230982,2.502998057829408
636,3.274054651806739,2.5013357091285564
637,3.2813304759006567,2.500871506693342
638,3.280198978995625,2.5023048269700077
639,3.296243188801594,2.5000445880989868
640,3.297944785376213,2.4966840177310288
641,3.3025419952706403,2.4958848521626966
642,3.3058742593543395,2.495792129046306
643,3.3066030616605984,2.4954542774390704
644,3.3057910828220374,2.492491211819048
645,3.3096525165159916,2.4907821929689957
646,3.310326073583668,2.4891972273409757
647,3.307346184032122,2.4869486963139966
648,3.3063077818225874,2.4830054615008392
649,3.305466620842234,2.4817288875355397
650,3.3009787604869287,2.4812345331303223
651,3.296994052436773,2.567854581276692
652,3.29783446282328,2.5665081168743145
653,3.300455859926583,2.5642825900191473
654,3.2956500184690984,2.561104154012787
655,3.290565837376053,2.557058898658495
656,3.28841553380813,2.5550051122239195
657,3.288123587572933,2.550978312475942
658,3.2879194078775873,2.547442398269477
659,3.2860548399850864,2.5439461753669184
660,3.296038000585446,2.5401891393663405
661,3.2921882759530963,2.536556500152022
662,3.292520371711029,2.537297384955625
663,3.2970913740866075,2.5334462087817493
664,3.3054852191921484,2.5306663722512472
665,3.3046571914840004,2.5301639483714142
666,3.304158761451948,2.5265292587476904
667,3.299375877511813,2.522855730399097
668,3.2966605861899456,2.520686552836886
669,3.3009496595269523,2.5173380922701623
670,3.3034836091564124,2.5167675206610625
671,3.304316804647928,2.513424371424278
672,3.3087182541774056,2.5127306181806763
673,3.3098660178423014,2.5119324373553957
674,3.306613010476919,2.5096859118084933
675,3.3049905505836077,2.509150985624073
676,3.3050645838375146,2.5123151016719203
677,3.309856048627448,2.5091711679064193
678,3.3065906931775464,2.5060503051250604
679,3.3042811306320496,2.508161060280232
680,3.314992458139283,2.5074414121461044
681,3.324802194466963,2.5097916473704713
682,3.324473515532235,2.5067986303964496
683,3.324540393067165,2.5031531933250744
684,3.3253517130821892,2.5013896432782845
685,3.333264415213896,2.499650950582819
686,3.331298881187719,2.5022654918022065
687,3.3268004315644246,2.5007396791708767
688,3.324695847874853,2.4991864699838326
689,3.3201698647533338,2.4988325920653827
690,3.3193346666382717,2.4963850142594812
691,3.3258828717097657,2.4970238817813613
692,3.3322188651228015,2.494081411673493
693,3.3287590953244224,2.4914161518892293
694,3.324370080025772,2.4885830993310294
695,3.323929990688818,2.486189679077549
696,3.321333876594314,2.482416695293198
697,3.3259622174922874,2.4825287838021506
698,3.336066854345268,2.4802664810608466
699,3.3407626581065375,2.4778291565379393
700,3.343803938504803,2.480780041989681
701,3.3456046266875963,2.533852098288249
702,3.3512185119260387,2.531890100593967
703,3.353151975530658,2.528821043307011
704,3.3486260254875835,2.527852674309703
705,3.344368146603912,2.524495436095039
706,3.345094533800201,2.521265980695661
707,3.3468483327043486,2.521937850515603
708,3.3457552485092656,2.5200961322955044
709,3.346262885576642,2.517296571671825
710,3.3522377589993075,2.515337168346187
711,3.3502524751638094,2.512150949029596
712,3.3515614004259326,2.511241115447455
713,3.349748207652059,2.5096352221535034
714,3.3517659893974283,2.5149620707133717
715,3.3519194806977444,2.516124041425208
716,3.3585503737230353,2.5181493814557676
717,3.3580862726095098,2.5216778429654267
718,3.3695901227342357,2.5193120727142757
719,3.365916780388264,2.519675995231761
720,3.3638914812011835,2.517285488396692
721,3.361683389734055,2.5147926148205624
722,3.3766375618355484,2.513817821429253
723,3.3750255876607698,2.514323869435109
724,3.372759948086712,2.5124702651405793
725,3.3697380234435292,2.50890976615554
726,3.372864700189442,2.5150250441847533
727,3.369902797026633,2.5132265362300985
728,3.368053601060198,2.5113216525426063
729,3.3661901362283078,2.5098889462784264
730,3.3644784034557866,2.5096327104013456


==> tikz_data2/real_spy_close_mean_cumulative_error.csv <==
t,raw,raw_restart
41,1.6970667921533162,1.6610852282759687
42,2.3778997234316708,4.564026045742846
43,3.928551456423764,5.560429035751515
44,7.023014589250116,6.13555770365488
45,8.969930792989116,6.259424651830702
46,12.50321643996907,8.355542757324102
47,15.284674791493082,8.707246469627451
48,22.994006637361394,8.979662082419974
49,27.444543401499143,9.814742485201156
50,32.76534085980186,10.946094748643072
51,33.97113094049125,25.60118613024474
52,34.76093462795651,28.606588961798963
53,35.06729216345799,28.946441303703207
54,40.13248908004409,30.607254912276098
55,46.38205022724341,31.13291692151024
56,48.30089322438914,35.02759127921723
57,49.03525384931751,39.26298897405833
58,49.50070847064275,39.621712537282484
59,50.37695123724171,42.143609630693774
60,53.28484573634269,42.90883058439712
61,55.505724387992785,46.80273043335387
62,60.0098815964813,46.960412200568996
63,60.97163317647397,48.72210092658426
64,61.11711564461805,48.82363849547136
65,68.79699620134494,49.87366200719289
66,69.23872423146585,50.34724719040245
67,71.59572084300548,51.76573026084057
68,73.15813721193955,52.35126507413068
69,73.20880313807575,56.21232362614261
70,77.02511054810006,56.943133882652624
71,77.74485858927193,58.875118507841464
72,80.26412926072008,59.530170749004725
73,83.7663775854989,60.02159629941935
74,91.10973035135831,60.09300337438212
75,91.18490767938047,61.10969721712225
76,92.21931189836603,91.18336580120253
77,94.33662402070529,91.49820786842476
78,94.45336392420197,91.98629310737401
79,94.94174536553379,92.32066656123953
80,95.95502044491288,92.82555244598841
81,98.66279978367339,93.65175449410414
82,103.64213790288446,93.88645667931611
83,108.16381641180286,94.55743460048717
84,110.59258583281446,95.56638604168457
85,110.59701272851802,98.19707957251855
86,112.25132730681236,98.72781588909002
87,113.20812117996245,99.76990318334468
88,116.74015364178987,100.85289557348277
89,119.59734029063213,102.40363582564586
90,120.48607502733542,102.66476881963061
91,125.28552369456098,105.71098182202657
92,126.70479299013357,106.50752718556312
93,127.22952421573567,108.37407771890851
94,128.93067242020635,111.53061779150973
95,129.27609516307137,112.46515660575494
96,132.1649776917959,113.28744122645341
97,137.3967065401596,116.99095744691628
98,138.34960509509926,117.47006502430818
99,141.19702700571847,120.67629159230508
100,143.25005828281417,124.5669843461732
101,147.97827847546628,130.17110025642805
102,148.64054915634702,130.61441719361972
103,149.61197403272183,132.8805904272381
104,152.35639553917423,135.85927390928893
105,154.2782622613321,136.32440246910576
106,156.1182337584269,137.45923653046935
107,157.6136662754376,137.98004588995533
108,158.5874604850298,138.06008752606158
109,160.24926192721853,138.53121921947042
110,163.72942683011465,140.95394698952435
111,167.102293550711,141.8058674181868
112,171.22674719020628,141.90959615058935
113,173.29520178961167,142.7685014280271
114,175.40778863072907,143.80102211235507
115,176.0613775774614,145.79346907812666
116,176.70920971204222,148.31669921372102
117,177.09257929037872,148.89820874208644
118,180.66544245947702,151.1998408347526
119,181.1639618332651,152.96704755377354
120,189.82011540437884,153.9997371070028
121,191.206980560564,156.13097280709297
122,197.73538767919018,156.26786435109727
123,198.5030331845325,158.13226245122948
124,201.29244608235487,158.90519479455142
125,204.2910477770031,161.0483800899489
126,207.18340976863655,174.4886631201859
127,207.73897018898256,175.13286277048059
128,211.69429222297845,176.6760800233316
129,214.79510314547622,176.8235955260862
130,219.23658191471998,178.65367937942418
131,220.98273866416255,181.6157441626057
132,224.33908158749392,183.77252585185016
133,225.7992092952726,184.9294817307784
134,229.84142023854793,186.37020735672996
135,231.43793030734992,186.83778819671488
136,232.14290427784834,190.24441732247146
137,235.07641657710494,191.54724304589922
138,235.27913848536286,193.4077743679989
139,236.67696591317656,193.60851672678544
140,237.9835126796088,194.87507872495038
141,238.2652362155923,194.89053258437755
142,238.40421210392537,196.23173354411023
143,244.58374726519713,196.73923250573827
144,252.44994968596563,197.3059634636047
145,255.93407974426543,198.1395140790582
146,263.2401290031019,199.13276599938675
147,268.80768698821055,199.98178940030806
148,270.2838535813652,200.08340197413972
149,271.0042066440713,201.10920031253096
150,273.6069032947513,201.29929892075847
151,275.5553010944577,215.3295059811148
152,279.2772187588734,215.9821956231459
153,285.3752105612188,218.82845802402454
154,289.7876532383497,219.8077151603695
155,293.1309899134819,221.3245587066468
156,299.598280797147,221.88816892318337
157,300.93936890934395,222.33981460405198
158,305.63948700590777,222.6305405349558
159,308.2020087562344,223.89384067531392
160,309.0465228777098,224.73434084683421
161,311.2140666880042,225.29663494838957
162,311.9349481223498,227.51415720414283
163,312.8230700163942,228.04512433359457
164,315.88337750728886,228.81763488640212
165,319.9141459228716,228.84651856519278
166,323.5694337525899,230.92373190412155
167,327.72504469032714,231.99709668326827
168,332.2279775810714,232.21990049130335
169,333.02910445027874,232.81746018609255
170,333.12112677327195,233.15778806645687
171,334.16932239581564,234.60574094584956
172,340.42948846906376,236.4525669703428
173,342.94314883250325,237.29194167403168
174,344.98702305478525,237.42438740768793
175,345.7392416899521,237.72711001178405
176,351.753992431406,292.53853775219966
177,353.9022998788029,293.28757033686793
178,357.0457115687868,294.0344235428766
179,357.794526479813,296.37067748139316
180,361.14147223825125,296.6851067796484
181,363.43689913963453,298.2528236690866
182,366.17182077230257,298.25577786527543
183,368.6845272943532,298.6133707679588
184,370.21823419532603,301.4678175842604
185,379.9032428027277,302.889446080889
186,380.6523337132091,305.12021882709126
187,385.87763429256,305.22771989857654
188,388.7023214526273,305.8388682660637
189,391.0407614847407,306.0661821678134
190,397.88055717486014,307.7539569966701
191,400.470419799258,307.8276388842335
192,401.97360522795196,309.5588282133835
193,405.6306152939124,310.1433298672019
194,414.46494577263053,313.2109239454874
195,419.43306442477666,317.1715065121248
196,420.621413619291,322.2277663506024
197,424.5964009048207,323.56916670953194
198,425.6732993881315,325.70068635397314
199,427.28712112810643,327.07147431770807
200,428.27014866040787,327.3082755615637
201,436.11365006737384,351.28287686675463
202,444.8613031325548,351.497442525036
203,445.79577893537424,352.3918609913865
204,451.19252547014185,353.11142127948716
205,453.95604082200356,356.0460739004202
206,458.10157282986836,356.09834116660465
207,458.55286844144194,356.1487557384481
208,461.1295062500322,356.4349796322209
209,462.6261062075843,358.23566379503904
210,464.0221108474871,358.5629381960533
211,465.7226263109976,359.2112667926091
212,468.4826364243427,359.2671608470318
213,468.98004096405435,360.42363891712927
214,470.41090011366845,362.01072556345474
215,473.6025604027149,362.35203143370575
216,476.02010283828315,362.5214277188045
217,482.8515038245991,364.0067242602323
218,483.0738827791664,364.87060279993426
219,485.28898786431614,365.06853436989127
220,486.99425922685987,367.3761958773292
221,488.6542041853481,367.78579494253916
222,491.93451554846166,368.0614431803111
223,495.7569877734532,370.8852862716289
224,499.89139821062156,371.81492733819465
225,503.9621085593998,372.31980771534677
226,504.8008609566305,410.69476004513064
227,505.7842955345998,412.54690112078896
228,508.9336919822549,415.0244829467297
229,513.2750818592841,418.0755212934439
230,517.8643574970898,420.4055468795959
231,522.0766364842605,423.36154048667083
232,526.403693142377,425.83398484777354
233,532.4595803455835,426.9027533033702
234,539.793736844179,427.6224595310937
235,542.4650031775017,427.8843103805408
236,543.590367084766,430.0470541487856
237,547.2331647920566,431.3984128651876
238,549.62307624749,432.6825642092579
239,552.5812239886426,433.0262184332459
240,556.1982304510993,437.36547066374357
241,561.9483067478023,438.227663119808
242,562.9514606335783,438.63031684631846
243,564.8953151741563,441.4844765891986
244,570.4455163749823,442.1486329491565
245,571.7435314097013,445.9337323844763
246,578.8489628324589,451.3269276350181
247,579.8834888355459,451.9416496993541
248,583.2720506561423,454.6077305454672
249,584.4930651257572,456.74277573186185
250,586.2701815458075,457.1527900914127
251,588.6679411522794,496.21503356824877
252,591.4768533290463,500.4476969294165
253,593.5845032874016,500.6581325697439
254,594.7563124951415,501.1535706357884
255,595.3782309348641,501.4678815455736
256,595.4197077749425,504.6539558754205
257,596.4810619967296,505.46739230455427
258,602.8445871109174,506.09861681179945
259,610.5508468510872,507.3623673865916
260,612.3353918755239,508.2634362519244
261,616.5511699117665,509.63912531233757
262,623.6404410017211,511.5483928460825
263,624.8376390771743,513.3235048311082
264,625.2916643247094,516.742716045358
265,625.3220862939646,517.1818204068123
266,625.9017074535238,518.9937956726458
267,632.9807066210111,519.7444479572064
268,637.7496771788658,520.0943002874143
269,642.555002084793,520.3456708745039
270,648.3679767178344,521.0066138659545
271,650.8538334196122,521.9077553195851
272,652.3451326982077,524.0335854202203
273,655.2908754543863,524.56976045896
274,659.4703413201493,525.7498579422946
275,664.641092916136,527.3529802640211
276,666.5000381080433,547.2504073525334
277,670.735436748504,547.2582786793043
278,680.787556435342,547.8033636415727
279,681.1861160245222,550.4911642351487
280,685.0312817164416,552.5780644350978
281,688.308339524087,554.6613335990963
282,690.124275265759,555.268359799855
283,692.4671249036198,557.0759066470021
284,695.5796387617963,559.6196156215744
285,699.3307130622837,562.3346711521154
286,701.330247459954,563.8212069596514
287,705.4650312880249,564.965472481197
288,708.2723440850505,565.410154792793
289,709.6582279201274,565.9883317332332
290,714.9501912732242,566.1512434067887
291,720.6358870887063,566.972355505613
292,721.7317316056585,567.4871580741992
293,726.2090527370608,569.8159206485493
294,727.493089005884,571.663309227961
295,732.1371144748045,573.8392626246543
296,733.927805294336,576.0926635610454
297,737.7558778298021,578.3787842064617
298,738.1827720431244,580.0518859288792
299,740.7249860904726,582.7397050286552
300,741.6787442875464,583.6798786968523
301,743.0372208894563,600.2282663346524
302,749.9968371941839,602.0745817013965
303,751.4601122876421,603.1096122751328
304,754.2544524937048,603.3898727962847
305,757.7546696409863,603.6396319206019
306,761.4335815804441,605.7998196119422
307,761.4843835860939,606.2826620659968
308,765.2580824777567,606.6586917507915
309,766.7320601361628,607.37325631836
310,767.773078205343,608.29455542941
311,768.9779191158599,608.942205499373
312,773.2549233298938,612.0486514250566
313,779.1698575874506,613.0424338114238
314,786.0680192770425,613.7322370414607
315,788.9436060406271,614.0063446790174
316,794.6789465774117,615.7658134545926
317,797.7777246539863,616.0415039125844
318,804.0164863593859,618.7768304630025
319,813.9787363196459,618.89567615512
320,816.2362719957997,620.0181749047265
321,816.7877356438029,621.095229675086
322,823.9688303033518,621.5213934810392
323,827.9722749100976,623.8562311598483
324,830.0244480756262,624.821760175101
325,830.2591493409506,624.8653082904318
326,830.5905013907884,654.660156440366
327,831.7282649344163,654.7870494515189
328,834.2449890625355,656.1801121331198
329,835.9561785663077,656.6811704243432
330,839.4661567886781,659.1927663576856
331,841.2921229429033,659.8743037910673
332,842.9330200457647,660.1787388314551
333,848.2658991859236,660.757996158745
334,851.3844499930091,663.0158781149634
335,854.9075720371246,663.0350753721004
336,856.0523745680637,665.8676190717512
337,867.1676348696016,666.6479233912875
338,867.851325257458,666.9241550773362
339,869.6598621834937,666.9845492957633
340,871.7377919332553,668.0085716705995
341,879.5734584785337,668.0685746369951
342,885.3112305342049,668.2126931010313
343,890.6630489285491,670.1101836273378
344,890.804445208412,670.4829662996551
345,891.4833092631336,673.6390717275723
346,892.807938824433,674.286248694393
347,894.3974937311195,674.3941628937273
348,901.3151561479275,677.3073984910467
349,904.3648530619641,678.9421043887205
350,909.1999051446409,682.5501191375223
351,913.7492102160277,683.3145885848988
352,913.8230500496009,687.3491799051272
353,916.4758143205389,687.6055724751168
354,919.4714840850454,688.1739986064748
355,927.6626475554277,689.1301506945781
356,929.2235836506597,691.1777838247095
357,930.3113008783755,692.7316229886677
358,930.7106423751726,694.8017244275743
359,935.9256240184053,695.2450095557949
360,940.4831134165444,695.5293060912862
361,944.3935835304238,696.2309110121622
362,947.518192457459,697.3223242747983
363,956.6755255028104,697.8352554636493
364,957.4042970677963,699.425184347474
365,960.6844153840551,699.8036564928718
366,964.3897524623403,701.9844787114346
367,969.4524679429787,703.5238884763387
368,971.3238769894879,704.92241146589
369,975.055711351045,705.2365998192522
370,979.080099311865,706.8422776298618
371,985.410240333189,707.658168504685
372,987.7718680370293,709.1400220548926
373,991.5199619267815,709.4633580368803
374,996.6799127062284,709.4707842760375
375,1000.976511047527,710.7311298690945
376,1004.9534052806899,728.8255863126412
377,1008.5883039769947,729.784113513197
378,1012.7906073838897,730.0527752744833
379,1014.9587527500611,730.9403670455644
380,1016.0714434494337,731.916229222872
381,1016.8550849301694,732.435360738864
382,1020.0379304810263,732.9780917767405
383,1021.293191055284,734.2585754791592
384,1022.3159571273803,735.4137930261251
385,1023.2335362238832,736.7346463077573
386,1029.7409153708354,738.6093919094593
387,1033.3970582717168,741.5756683887587
388,1040.9315829370514,741.8663116398014
389,1046.4945701886795,743.543507461054
390,1050.2408130892313,745.3958793174329
391,1050.4020483778856,746.758191631457
392,1052.822558767098,747.7390722944903
393,1055.7076872282898,750.2133876416773
394,1059.8400844642342,750.9679177687738
395,1062.7707323740226,751.5859037757859
396,1069.4678299038058,753.1102572777038
397,1070.770523314452,753.1753810700789
398,1074.6657038553697,754.605910728225
399,1080.3240046348083,758.1195957820585
400,1081.0388108289615,758.8596308981978
401,1081.879955636358,803.5113150691
402,1085.9017625292627,805.1243701109796
403,1086.0235808435475,809.1638564547325
404,1096.7453378361456,810.0927214146689
405,1103.2775743159941,810.4707133682826
406,1105.448041488541,813.8034222900742
407,1107.484643591228,814.8283681955592
408,1108.7981980938303,817.553379985542
409,1113.15591496863,822.3228918393555
410,1114.1817439788163,822.6758317435131
411,1116.0365319689188,823.6469511508093
412,1118.2809692398541,826.4589425949581
413,1119.4496634437992,828.86954920858
414,1124.264601951283,830.0414500357007
415,1125.7006087647228,830.3539459349852
416,1127.7419139014328,832.4205215144774
417,1133.5560822766581,834.6521923077194
418,1137.7224656633944,834.7686865139489
419,1138.710662204664,834.9494531288
420,1144.3078834307319,838.6338351378168
421,1148.225166609723,839.6101006862618
422,1154.4154857710332,841.3434277328987
423,1157.5861929658108,841.3864816915523
424,1163.992400691605,843.5208848307245
425,1165.7250562687918,844.534502516126
426,1170.1685496828145,859.992987766425
427,1175.8397630078261,861.0785529356996
428,1183.6602776514878,861.4115743040905
429,1185.2352701995658,862.6562326817754
430,1186.1389939931792,864.1248139784469
431,1186.9838649707133,865.8659461130577
432,1189.8915914389981,866.4431610564935
433,1195.9737948946083,866.6819584093356
434,1198.397329936164,867.1706744240036
435,1198.6382230802485,871.0837247329127
436,1201.5512076411576,871.7911724287069
437,1207.674909154173,871.869422494356
438,1208.9517888562877,872.0536158121156
439,1213.9807074779558,874.3784875600048
440,1218.72605527055,875.9869654144964
441,1221.4445094117666,876.563555903111
442,1224.006010445366,878.9245730937799
443,1226.762437673746,880.4985513278087
444,1229.4896001266216,882.5759924568761
445,1234.7669433183992,883.4048879189088
446,1237.4079672031185,883.6543289660951
447,1243.1405907929327,884.9459820168087
448,1248.9757246652523,884.9687657355523
449,1253.4683454413446,885.0465439328166
450,1255.8046595587086,885.9243598594899
451,1257.5490356869043,930.8000638953864
452,1258.975589085846,932.9355351075768
453,1260.0599648036825,934.4914767337892
454,1260.7367957107374,937.7745623315736
455,1265.5973869410175,940.2806641540932
456,1267.9036447281894,941.405451758155
457,1270.050331582097,941.9681255777766
458,1278.079788988585,942.1874271601994
459,1278.179776182075,942.3569960431892
460,1281.8550233390936,942.9469253837382
461,1292.878866547016,943.5497021264051
462,1297.3795149162374,945.3166509598935
463,1301.3773436665085,949.5780844002026
464,1303.3551918422966,952.4228028083686
465,1303.8460786426326,953.9677375366791
466,1307.8804001774984,956.5864006452936
467,1311.9919395969034,957.0081902667704
468,1315.6842575565693,957.6650955715202
469,1317.3060794349617,960.6016137418209
470,1318.003478620986,961.1501480371753
471,1321.8345983483553,963.1561705035638
472,1326.6784756625545,964.8093662176362
473,1333.8361086015948,968.5177890610187
474,1336.3880238443787,972.0977961618026
475,1339.5518763576347,972.1414018184885
476,1342.650994783436,1025.4128814479268
477,1351.0526022213717,1026.2067130396208
478,1358.5393500900175,1029.6154159575444
479,1362.2821764002797,1031.0168040227427
480,1368.429314372747,1034.1379832083144
481,1376.499928966644,1035.8728661554712
482,1379.631461331512,1037.3143997118239
483,1382.034254389151,1041.0838210830927
484,1382.9476486100525,1042.8033922558084
485,1387.7672360627182,1045.3272042911935
486,1389.7181549489487,1047.989502393288
487,1394.051324159225,1050.2732233373
488,1399.4404552541748,1052.736814884877
489,1405.9304760316581,1055.44526063489
490,1411.8642871069464,1058.6841977486154
491,1415.1418514180589,1061.721024912632
492,1417.2622159465514,1062.3781159982334
493,1417.7679040241032,1063.632123348828
494,1419.8435680868952,1065.235857170914
495,1425.4972628954765,1067.3506917297348
496,1427.6400448207835,1069.8862168093135
497,1427.953056377061,1071.9982056919396
498,1433.426490103354,1074.7609003798964
499,1436.4764566326191,1076.3932033245123
500,1437.8320701101095,1081.0126916442853
501,1445.8251763015264,1115.8961454823598
502,1446.8395711982198,1118.2584740151826
503,1447.1374541286193,1118.424109336691
504,1448.8715227669393,1120.538116603066
505,1449.1326303705564,1124.4750504392546
506,1453.7854530535037,1124.6537383003636
507,1453.9536550168912,1124.9026422575082
508,1458.956009843581,1126.079875189879
509,1461.6995150173623,1126.8238963325116
510,1464.7165151919965,1127.595895695614
511,1465.6539358927573,1129.2818242589747
512,1472.1138916604034,1131.4169700826983
513,1476.910202432776,1131.5816164632727
514,1477.4347544023815,1132.4286978897628
515,1479.5006365410745,1132.9531073087583
516,1482.726678766267,1133.4977617220202
517,1484.381475022781,1133.6999556705193
518,1486.4477347498025,1134.627019125219
519,1488.3709398242863,1135.0835292470676
520,1493.3417032641191,1137.2221588025077
521,1495.4570426223443,1138.4739493876123
522,1497.092231082446,1139.5023136395691
523,1502.1818602131198,1141.6775751025618
524,1505.0612728296096,1143.8964222257532
525,1507.4072931426726,1144.3750787441497
526,1513.9700319457224,1188.325154640066
527,1515.0290446950614,1189.0244652268755
528,1518.1056920124292,1189.0808987436242
529,1519.3038161527286,1189.5271983688754
530,1524.5123754167817,1190.3152559114344
531,1525.5651063760456,1191.0551643278461
532,1527.0597845710479,1191.7126952749704
533,1528.2832302015001,1191.7595231050536
534,1528.577552156079,1192.5033313077724
535,1535.7723470353628,1193.0756932578695
536,1538.4600940063542,1193.6583793551122
537,1539.5064676195022,1194.0469900816609
538,1544.8513275342527,1199.4146847152997
539,1556.9449177517201,1199.5463927810754
540,1558.7450178725594,1199.8944072036286
541,1571.6904881409869,1203.083334880734
542,1577.1019144396844,1203.4891020675705
543,1578.4161863505437,1207.5894493965588
544,1584.0532586224888,1210.5975812717188
545,1588.913444526896,1215.0725399670907
546,1601.6180838980883,1216.4216411110963
547,1603.3446028612548,1217.0160022267548
548,1610.8673886248127,1219.6186146545401
549,1611.2171669912,1224.6606679546449
550,1618.201385732415,1228.0727889524271
551,1627.9770357483012,1236.6906872848108
552,1631.6413717201003,1249.6696498801098
553,1642.301166031664,1263.6205748034913
554,1644.6347621379946,1268.0800083482577
555,1652.2836892787714,1273.0261347847318
556,1660.2512839126223,1275.9202809743929
557,1664.6623086377563,1279.3176760441036
558,1667.7019802409486,1279.3472380611759
559,1675.5005458442822,1285.082482352115
560,1686.8075414861153,1287.3407629669998
561,1694.6784493624143,1289.313629024703
562,1696.1678905817346,1294.1937293085814
563,1698.5224311087156,1300.1589460286725
564,1698.5428965078643,1305.9530310286473
565,1701.124622851441,1312.267702015378
566,1701.19965555606,1315.4438750519057
567,1702.3632254182592,1315.6841083919555
568,1708.1420050910147,1322.4363467332023
569,1709.6680154167775,1329.8099255462532
570,1710.188367894452,1334.1781932806941
571,1717.609677114004,1337.258774947032
572,1720.774759013508,1338.8051366911561
573,1723.476809385127,1341.9402065381576
574,1724.454164589023,1345.8772386272485
575,1724.6212114866796,1350.1934581857681
576,1732.8803260992079,1379.4718166052735
577,1741.2131114510748,1382.4377225450764
578,1747.6158053172064,1386.2596802414323
579,1749.9749708143215,1386.7498505260248
580,1752.850717047856,1389.6719927906292
581,1753.1183584901262,1390.579761144688
582,1754.1330120925613,1391.334401018062
583,1754.5437085519693,1391.5355147414662
584,1761.369072759987,1392.656050840104
585,1768.3480209995714,1394.3889452024812
586,1769.969085573886,1396.5611967496006
587,1770.2109226708003,1396.7668197164023
588,1777.8729700018396,1398.9721752680211
589,1782.8794939347347,1401.586746673139
590,1786.8732714603545,1402.930571154252
591,1793.9403666908117,1403.6012776429873
592,1798.808985514684,1403.7104747320784
593,1803.6689013386058,1405.3617984007717
594,1805.8170053311799,1407.6949826015864
595,1808.2523249604749,1408.329833473372
596,1811.559853666401,1410.416901787522
597,1813.3630139643199,1413.6783577298597
598,1813.7968925561702,1414.277614720446
599,1818.1257597851222,1416.4325531159918
600,1821.8884743617386,1418.50852318767
601,1826.9470646834684,1429.4752086971346
602,1827.0649689148352,1429.7485668851832
603,1829.6371536213344,1430.7562246374812
604,1830.167403111193,1431.7630269591873
605,1831.7403032979203,1433.3172976488895
606,1832.4122355320903,1434.9423791284473
607,1834.2743405538288,1436.9019877259184
608,1837.5350448014847,1439.8617241240502
609,1843.741385530132,1442.2567937717597
610,1848.7672565927933,1443.2637878418818
611,1852.1318688963781,1443.520739259504
612,1858.1131353699338,1446.8925784691535
613,1862.094043485197,1448.5899741192666
614,1868.345290397024,1454.320207990482
615,1872.964946420784,1455.5304512691857
616,1874.8778222208246,1457.549566753508
617,1876.1863679764306,1458.366058238767
618,1880.6214234165886,1461.3005665546252
619,1880.7614405218037,1461.6806830281944
620,1887.2849707253104,1463.4746630209224
621,1889.5623962082,1463.9497806431614
622,1890.1561708460745,1465.4041695718367
623,1898.6331097714087,1468.9047351100144
624,1901.533006727733,1470.2045614100525
625,1909.4237336850713,1472.602942649083
626,1910.1726782325825,1472.6274399338868
627,1923.539641548063,1473.152260790372
628,1931.0603173430393,1473.966731009167
629,1937.2381107036952,1474.629278408685
630,1938.1695505284983,1476.4051274606115
631,1939.3372234835683,1477.9670622468013
632,1942.647771869252,1480.2372574256235
633,1943.0342822160505,1483.3940062094407
634,1945.3306565654202,1485.517657611792
635,1948.9422279574344,1489.2838444084978
636,1951.3365724768164,1490.7960826406195
637,1958.9542941126922,1493.0202894959252
638,1961.5589894393836,1496.3782865280646
639,1974.4496700921547,1497.526708271293
640,1978.766871225728,1498.0104106386173
641,1984.8277391576548,1500.0267961497807
642,1990.1363041313125,1502.4668616858762
643,1993.8816461813408,1504.7589292957596
644,1996.6978140245105,1505.4646919387048
645,2002.339772492175,1506.9232267462423
646,2006.0576005917028,1508.4535197686314
647,2007.559133707498,1509.5778586625959
648,2010.235131348133,1509.6673205925104
649,2013.0291720929206,1511.3728925091436
650,2013.5970438970264,1513.5530652094967
651,2014.4633660388681,1568.9591491600588
652,2018.2746912478474,1570.7029675270803
653,2023.1794421349955,1571.9052276817372
654,2023.5291113400265,1572.5179505638512
655,2023.6979899862727,1572.5912226749742
656,2025.6639688258078,1573.8831491299345
657,2028.7722535324997,1573.9536187976564
658,2031.934194068349,1574.319402130537
659,2034.0679459507685,1574.7026825521225
660,2043.5435603629767,1574.9172664071311
661,2044.4489193668728,1575.2015865944056
662,2047.9476712042601,1578.1989734423987
663,2054.0879260559564,1578.3369880710297
664,2062.6227767759005,1579.1358162847782
665,2065.4107446775,1581.3524677321338
666,2068.4033846689194,1581.6073159760542
667,2068.708675199907,1581.830542960234
668,2070.302848127286,1582.9911551815644
669,2076.297335842453,1583.4056600379322
670,2081.19467376854,1585.5635380164692
671,2085.0239037328424,1585.9707783687195
672,2091.1099366401204,1588.0457506901873
673,2095.145189294177,1590.0532328459656
674,2096.3926486423666,1591.1408680865848
675,2098.668999620591,1593.3108758712863
676,2102.0210753206593,1597.8324046633413
677,2108.3783029756846,1598.342033956389
678,2109.6048622472745,1598.8600946697886
679,2111.43564247388,1602.714917519068
680,2121.595173209141,1604.7625037735068
681,2131.1982066533233,1608.7764459644723
682,2134.311996971695,1609.3647207145207
683,2137.679472742187,1609.5275033080227
684,2141.52650322493,1610.8949302712151
685,2149.955547812963,1612.2748631259183
686,2152.0190772472665,1616.4635077042253
687,2152.4398792221828,1617.9785724235574
688,2154.402909422905,1619.4728325495234
689,2154.7902422249135,1621.7423522504334
690,2157.5675333148765,1622.650259268663
691,2165.1497494830573,1625.5625470396662
692,2172.6067000600665,1626.1410804111174
693,2173.679689246848,1626.8947471836668
694,2174.138032336855,1627.5333469624932
695,2177.1741439011757,1628.4542397957944
696,2178.79502304587,1628.4653521123378
697,2185.1571768924327,1631.021410958013
698,2195.1319901591864,1632.015344538037
699,2201.562591692208,1632.889414158502
700,2206.91059941317,1637.3148277131893
701,2211.444658240501,1674.8762369685326
702,2218.5066548950376,1676.1112465932063
703,2223.1397597768264,1676.6083517125485
704,2223.4876809237553,1678.4941757416427
705,2224.0048174916014,1678.789465003201
706,2227.832959510934,1679.1631431433104
707,2232.3478379138005,1682.1325462939074
708,2234.9645060041894,1683.424216373397
709,2238.6498704507735,1684.071406448451
710,2245.999298529536,1685.2759027919453
711,2248.019410834916,1685.6532867988587
712,2252.249261086227,1687.5540295806898
713,2254.380543749836,1688.9845045093077
714,2259.0902768538667,1695.0844356608125
715,2262.5456494709774,1698.3837279620154
716,2270.380052636772,1702.268981864099
717,2273.424406556638,1707.1758996875938
718,2284.582103213812,1708.0935853002788
719,2285.4574938836313,1710.8600007623656
720,2287.446207216805,1711.7541321097508
721,2289.3063884088915,1712.573770692803
722,2302.866817171844,1714.4237542147507
723,2305.1424763723057,1717.2832028241794
724,2306.967804491311,1718.5296613561563
725,2308.2705460588177,1718.6031898165447
726,2313.7851843299572,1725.3071803107407
727,2315.123221557297,1726.5866303900777
728,2317.220877529416,1727.7892969493132
729,2319.305003861304,1729.3134839858358
730,2321.4900983844927,1731.6465701769284


==> tikz_data2/real_spy_close_mean_log1p_cumulative_error.csv <==
t,raw,raw_restart
41,0.9921648092025556,0.9787340201470456
42,1.2172541327560278,1.7163219551686524
43,1.5950451226539741,1.8810560026087833
44,2.0823142351981487,1.96509041236674
45,2.299573642423989,1.9823005766372002
46,2.602927911878737,2.2359689759291417
47,2.790224468709521,2.2728726653243467
48,3.1778040757185795,2.300549230273171
49,3.347956346096246,2.380910248229366
50,3.5194348580388404,2.480404425690269
51,3.5545228908580744,3.280955806156072
52,3.5768560860923087,3.387996936619073
53,3.585386420388471,3.399410496256353
54,3.716798297796206,3.4533866800735944
55,3.8582434697919727,3.469880953990261
56,3.8979421990262804,3.5842850693255945
57,3.9127278339644955,3.69543265923575
58,3.9219873653045454,3.7043027152163264
59,3.939189652382109,3.7645343099384982
60,3.994245103943436,3.782115452116893
61,4.034341949621857,3.8670827599027007
62,4.111035844438739,3.870375924796462
63,4.126676750934863,3.9064495209103707
64,4.129021565209862,3.9084895399948736
65,4.245590974477636,3.9293453438040022
66,4.251899786170253,3.9386113261820155
67,4.28490597853723,3.965861931899179
68,4.30619980244077,3.9768976901963424
69,4.306882783810962,4.046769323189649
70,4.357030704985061,4.059462079291538
71,4.366212987819127,4.092261034983258
72,4.397704704684717,4.103141930798423
73,4.439898973437581,4.1112278392121535
74,4.52298058753259,4.112397348563082
75,4.523796426050685,4.128902131613624
76,4.534954909436618,4.52377969998227
77,4.557414039255726,4.527189269935286
78,4.55863779233966,4.532452096348666
79,4.563741188169581,4.536041589875679
80,4.574247164204683,4.541437233050522
81,4.601792485812785,4.550204414135449
82,4.650546318529273,4.5526809839386475
83,4.692849656861486,4.559727476141695
84,4.714854612550461,4.570230710079685
85,4.714894281923341,4.5971085740643085
86,4.729609484442917,4.6024446339342155
87,4.73802240835337,4.612839731523215
88,4.768480108523588,4.623529572052523
89,4.792457230075034,4.638640124179982
90,4.799799647383995,4.64116231613741
91,4.8385454043752265,4.670124075429802
92,4.849721295538005,4.677560865447228
93,4.853821816066696,4.694773912357961
94,4.867001019131052,4.723225342762918
95,4.869656007308179,4.731495799532636
96,4.8915887932923,4.738716689229915
97,4.930124246225277,4.770607989723504
98,4.936985920017227,4.77466031283381
99,4.957213610017802,4.801364170763281
100,4.971548309428433,4.8328393559935545
101,5.003800513274373,4.8765025798106905
102,5.008236079323165,4.879876566033716
103,5.0147068210545465,4.896948286456183
104,5.032764595195496,4.918953200156551
105,5.045218747796925,4.922346028002074
106,5.056998603188764,4.9305759612268005
107,5.066471473681657,4.9343303680772
108,5.072592113539513,4.9349061240828815
109,5.082951378469862,4.938288369911309
110,5.10430429050231,4.955502688023956
111,5.124572684287649,4.961486137424033
112,5.148811906239566,4.962212235589419
113,5.160750423688149,4.968204376981882
114,5.172798295833391,4.975360538713685
115,5.176496438438762,4.98902662662215
116,5.180148561122301,5.0060695483488065
117,5.18230352345552,5.009956455351273
118,5.202166767217257,5.025194399663258
119,5.204907170713446,5.036738602593752
120,5.251331180104875,5.043423420833955
121,5.258572815130379,5.057079679280012
122,5.291974229720639,5.057950493904469
123,5.295829440146833,5.0697356957495625
124,5.3097144033003385,5.074581107082995
125,5.324428717506691,5.087894933178129
126,5.3384194688975475,5.167574443213627
127,5.341084524916972,5.171238612347881
128,5.359855886975319,5.179962117339941
129,5.374329360933008,5.180792022520548
130,5.3947023408933585,5.191030994170418
131,5.402599625084266,5.207384186583086
132,5.417606297053151,5.219125478522313
133,5.424065085495106,5.225367471345384
134,5.44173098230412,5.233086378279659
135,5.448623222965533,5.235578761638097
136,5.451651588640862,5.253552281809858
137,5.464155551669539,5.260341542037921
138,5.465013896272589,5.269957882831628
139,5.470912465645309,5.270989934091177
140,5.4763945649478165,5.277477102590337
141,5.477572711547137,5.277555995984699
142,5.478153387388163,5.284379349831281
143,5.503638018452979,5.286949155131113
144,5.5351663664017305,5.289811108011565
145,5.5488195529441615,5.294005654859834
146,5.576858269286706,5.298980976307299
147,5.597709434799252,5.303214303956181
148,5.6031657028969875,5.303719757191999
149,5.60581753177961,5.308808146938629
150,5.615340632474367,5.309748278625226
151,5.62241080492252,5.37680273595859
152,5.635779180372157,5.379815302354749
153,5.657302876037357,5.3928475059454986
154,5.672593286843111,5.397292255641988
155,5.684025212036867,5.4041382903816615
156,5.705774758064818,5.406670161025235
157,5.710226232017991,5.40869444391097
158,5.725672748118604,5.409995317530709
159,5.733994813316467,5.415628471641881
160,5.73672236001831,5.41935882487167
161,5.743689063722314,5.421846682658804
162,5.745995335464863,5.431598165544724
163,5.748829355813281,5.433919033634218
164,5.758533811888798,5.437286102619986
165,5.771173629172496,5.437411775586266
166,5.7824994847580955,5.446408575826302
167,5.79522167092347,5.4510259929012355
168,5.808826873097459,5.451981787419012
169,5.811228128253003,5.4545407262585055
170,5.811503582243063,5.455995196090538
171,5.814635844120811,5.462159818822869
172,5.8331411817592915,5.469967885508787
173,5.840476378693837,5.4734965676455225
174,5.846401268732363,5.4740522261324855
175,5.848573032585148,5.475321100468413
176,5.865770908688453,5.682008934744603
177,5.871842539988745,5.684557419678364
178,5.880660664195876,5.687092039507927
179,5.882749874995296,5.694979432935783
180,5.89203494276848,5.696036239157437
181,5.898353420247377,5.701288780213404
182,5.905829914985439,5.7012986520721585
183,5.912650013009294,5.702492879378737
184,5.916790121999028,5.71197488366007
185,5.9425453869760885,5.7166639710567555
186,5.944510073025231,5.7239778967823485
187,5.958108452572538,5.724329007860842
188,5.965383169351882,5.726322750732265
189,5.971365817764006,5.727063301447649
190,5.988662016622598,5.732544704043607
191,5.995133856449221,5.7327833183041506
192,5.998871064089467,5.738373346272751
193,6.007905194212859,5.740253673752514
194,6.029398244364933,5.7500644927075575
195,6.041285285826269,5.76259056604923
196,6.044107787254421,5.778357233695075
197,6.05349148147105,5.7824986619968
198,6.056018613565657,5.789044419474035
199,6.059793814423965,5.793231494150524
200,6.062086437896493,5.793953031504998
201,6.0801932300876205,5.864434480324814
202,6.100007924132485,5.865043366977879
203,6.102101619825832,5.867577529035743
204,6.114108030450607,5.869611612987663
205,6.120200800705544,5.877864831996896
206,6.129271477147518,5.878011209298672
207,6.13025399163306,5.878152377732245
208,6.135845168358904,5.878953470438144
209,6.139078421803315,5.883978618233962
210,6.14208495466653,5.884889233315079
211,6.1457351332697545,5.886690711521434
212,6.151631314842684,5.8868458696840955
213,6.15269022776847,5.890050785308268
214,6.155730113089323,5.894432380835109
215,6.16247773885166,5.895372147892497
216,6.167558634315354,5.895838243568527
217,6.181778049360974,5.899915776043571
218,6.182237545436928,5.902279726627385
219,6.186803072416178,5.90282056824858
220,6.190303641904567,5.909104687411135
221,6.193699436232972,5.910215973973557
222,6.200376336718097,5.910963142862599
223,6.208100948315279,5.918585436479711
224,6.216389307548164,5.921082123153037
225,6.224483393904633,5.92243544563084
226,6.226143036402527,6.020282201090128
227,6.228085460466072,6.024770932749398
228,6.2342807015445265,6.03074411176681
229,6.242758301012672,6.038051145431008
230,6.251642495436938,6.043595664263039
231,6.259727985804774,6.050585781725567
232,6.2679662764399415,6.056395143361028
233,6.279383304695595,6.058895957857247
234,6.293037943382436,6.060576483745615
235,6.2979653129103035,6.061187209787144
236,6.30003389202734,6.066217258503793
237,6.3067006796528915,6.069347415233774
238,6.311050502922688,6.072312847610442
239,6.316408487522805,6.073104943412237
240,6.322921066112918,6.083052970359785
241,6.333187806424743,6.085017873457298
242,6.33496818508803,6.085934184770075
243,6.338409105574109,6.0924053826782725
244,6.348169144263272,6.0939052283306285
245,6.350438027353986,6.102410333924338
246,6.362767660718624,6.114405209611109
247,6.364550201174919,6.115763308575795
248,6.370366714523009,6.121632199263726
249,6.372454338605128,6.126307401304165
250,6.375484989139761,6.127202731300815
251,6.379559566855557,6.20902259564012
252,6.384311806134872,6.217499308701687
253,6.387862847808291,6.217918876881287
254,6.389831711802097,6.218905990509653
255,6.390875081444507,6.21953172056819
256,6.390944626903548,6.2258525536645966
257,6.392722587900393,6.227459943145584
258,6.403316858718166,6.228705495153395
259,6.415998102694227,6.23119451491268
260,6.418911918248078,6.232965439151439
261,6.4257619313227865,6.235663128022039
262,6.437176189793839,6.239395131620324
263,6.439090974963303,6.24285245430529
264,6.439816180045877,6.249478431698427
265,6.439864753629308,6.250326185318119
266,6.440789761921969,6.253816880105536
267,6.452018522777045,6.255259418456221
268,6.459512636122664,6.255931024007364
269,6.467007496708787,6.256413297517428
270,6.475999546346049,6.257680258043664
271,6.4798203549223805,6.2594050724468575
272,6.4821055236457275,6.263462232774479
273,6.4866040983727995,6.264482932141929
274,6.492952219578189,6.2667257829971135
275,6.50075062575653,6.269764583571464
276,6.503539447365105,6.306732130302798
277,6.509864567690077,6.30674648737424
278,6.524718108489058,6.3077402054773914
279,6.525302518010401,6.312625817232755
280,6.530923226855969,6.316402780026914
281,6.535688688359094,6.320158996434521
282,6.53831965602779,6.321250839317513
283,6.541703834022196,6.324494986547171
284,6.546182128049926,6.329042628524486
285,6.551552670707184,6.33387389407243
286,6.554403731381701,6.336509233207227
287,6.5602737051997355,6.338533073659046
288,6.564239577013734,6.339318470878386
289,6.566191622138298,6.340338724562269
290,6.573610599280011,6.340626011379953
291,6.5815207001735185,6.34207274765225
292,6.583038104348239,6.342978723795961
293,6.589213991544119,6.347066777029671
294,6.5909781389820035,6.3502979510439355
295,6.597332743704024,6.354090458456379
296,6.599772270299196,6.3580028490404565
297,6.6049675251418565,6.361956467830978
298,6.605545213837163,6.364840057389249
299,6.608978535771798,6.369455172902376
300,6.610263574752505,6.371064481551775
301,6.612091061658956,6.398974673298282
302,6.621401440296124,6.402040873492492
303,6.623347988291393,6.403755658746516
304,6.627054715639943,6.404219474461191
305,6.631678496741572,6.404632630843058
306,6.6365153985636,6.4081989501967165
307,6.63658202772901,6.408994353288018
308,6.641519035289742,6.409613362091399
309,6.643440792243838,6.410788602019838
310,6.644795839099838,6.412301821434793
311,6.646361837963642,6.413364207595763
312,6.651901177670543,6.418444298896279
313,6.659511662113791,6.420064036201184
314,6.6683146732430805,6.421186786073657
315,6.671961558154354,6.42163258430455
316,6.679195771038108,6.424489395055786
317,6.683082715141303,6.424936288924382
318,6.6908627571584,6.4293594623751495
319,6.703162022495159,6.429551199615182
320,6.705928247660604,6.431360348662573
321,6.706602811050913,6.433093183391728
322,6.715345604170461,6.433777994786143
323,6.720186710559261,6.437521593131168
324,6.722659214489625,6.43906560240255
325,6.722941598635446,6.439135185473984
326,6.723340133829626,6.485642600500886
327,6.724707376384225,6.485836116505158
328,6.7277250818923635,6.487958124191407
329,6.729771713762025,6.488720270468166
330,6.733956686468304,6.49253186261518
331,6.736126893434901,6.49356366108968
332,6.738073131311425,6.494024210002551
333,6.744372328308986,6.494899924387052
334,6.748037657440758,6.498306062014267
335,6.752162393719706,6.49833497243685
336,6.753499030578787,6.502591554061124
337,6.766384823743547,6.503760973799797
338,6.767172023467737,6.504174626787068
339,6.769251386441349,6.504265043472386
340,6.771635157841772,6.505796872707731
341,6.780573352597762,6.505886558069448
342,6.787068164920086,6.50610193650755
343,6.793088313377373,6.508933331579441
344,6.793246876716064,6.509488648999193
345,6.794007812373193,6.514177839313187
346,6.795490918563769,6.515136673119194
347,6.797267746753494,6.515296465470721
348,6.804963856097472,6.519600575294946
349,6.808338015010427,6.522007653940663
350,6.813664251368782,6.527299980670316
351,6.818649940511163,6.528417736721266
352,6.8187306586497325,6.534296238115967
353,6.821626219167702,6.534668643342078
354,6.824886021469811,6.535493777021718
355,6.833745537832514,6.536880203999039
356,6.835424969780432,6.539842835662653
357,6.836593593973881,6.5420851753240905
358,6.837022296925405,6.545064741052762
359,6.842603902373309,6.545701623611921
360,6.847456412106878,6.546109868560505
361,6.851601331294031,6.5471166485955905
362,6.85490096943094,6.548680778802238
363,6.864509020706414,6.5494150284235175
364,6.865269710936063,6.551687556857595
365,6.868686346309033,6.552227757206846
366,6.872531908359966,6.55533481292032
367,6.87776242453483,6.557522239175978
368,6.879688955738697,6.559505332680403
369,6.883519666086317,6.559950308573394
370,6.887634302316276,6.562221297167182
371,6.8940723333181335,6.563373278399913
372,6.8964636356888995,6.565462164753026
373,6.900247125131663,6.565917374126876
374,6.905432496115724,6.565927826742429
375,6.909729839301704,6.56770021350475
376,6.913691032768628,6.592805582736428
377,6.917297906911004,6.594118085779878
378,6.9214516612329415,6.594485653141698
379,6.923588029627371,6.595699044858046
380,6.924682642794015,6.597031410530094
381,6.925452834256503,6.597739469281125
382,6.928574967798827,6.5984791804534515
383,6.92980360932338,6.600222240717546
384,6.930803571763154,6.601792179528603
385,6.931699842315741,6.603584202095483
386,6.938033157937531,6.606122198066009
387,6.941573983555418,6.6101247757722446
388,6.948831560788209,6.610516098030077
389,6.954156468192099,6.612771288913652
390,6.957726472213758,6.615256128774906
391,6.95787983662188,6.617079652490449
392,6.960179364612956,6.618390554724813
393,6.962913398170491,6.621689749409473
394,6.966816405731482,6.622693660498244
395,6.969575169590982,6.623515147949096
396,6.975851056110463,6.625538587128697
397,6.977067254643424,6.625624941849262
398,6.980695008300126,6.627519958159258
399,6.985941499496819,6.632159335183091
400,6.986602328290822,6.633133720035354
401,6.98737939656955,6.690235031055843
402,6.991086508179072,6.692238035951393
403,6.991198580394232,6.697236519127656
404,7.00101366241495,6.698382377314754
405,7.006946621245683,6.698848296800364
406,7.008910200854485,6.702946884503469
407,7.010749175637204,6.704203999747322
408,7.011933474259045,6.707538611527109
409,7.015852370270669,6.713348458897005
410,7.0167726696954515,6.713777044425951
411,7.018434503967621,6.714955356744065
412,7.020441766374065,6.718359489820847
413,7.0214853689331935,6.721268518809986
414,7.025773488717403,6.722679673317515
415,7.027048825477707,6.723055631893582
416,7.028858940941578,6.725538342532656
417,7.033996736472459,6.728212488607493
418,7.037662268842451,6.728351884025959
419,7.038529704090952,6.728568148492162
420,7.0434287736688415,6.732965886250518
421,7.04684322610806,6.734127938542438
422,7.0522152862095995,6.736187802502135
423,7.054955741593251,6.7362389133163045
424,7.060469842967028,6.738769466351447
425,7.061956005787417,6.7399689747397815
426,7.06575728977513,6.758086360104699
427,7.070587957812094,6.759346395207433
428,7.07721132694091,6.759732621103738
429,7.0785399327339285,6.76117481078873
430,7.079301484631515,6.762873790139258
431,7.080012918155875,6.764884346732573
432,7.082457542071383,6.765549989278487
433,7.08755181299971,6.765825240154254
434,7.089574484565651,6.766388324852041
435,7.089775309555169,6.770885433901837
436,7.092200585390201,6.7716963203851135
437,7.097279922111167,6.771785971335509
438,7.098335793876573,6.771996969546085
439,7.102483477029616,6.774656350043148
440,7.106381567653125,6.776492129564464
441,7.108607829244602,6.777149381096826
442,7.1107010294528035,6.779836191405304
443,7.112948635329247,6.781623358419455
444,7.115167418049455,6.783977301028449
445,7.119447063052734,6.784914975787228
446,7.121581936279818,6.785196979969404
447,7.126200282020258,6.786655980368114
448,7.130879409839973,6.786681696863531
449,7.134467132679312,6.786769481880839
450,7.136327794412824,6.787759702302982
451,7.137714777413373,6.837118267954691
452,7.138847626016458,6.839407415619403
453,7.139707888207555,6.841072034752051
454,7.140244460105765,6.844575367669815
455,7.144089361030319,6.847241356702006
456,7.1459085347513245,6.848435597853165
457,7.14759887039131,6.849032480978176
458,7.153896183517791,6.849265019151491
459,7.153974351655928,6.849444785799295
460,7.156843360054006,6.850069941454476
461,7.1653998590460946,6.850708308242487
462,7.168872238901119,6.85257723921682
463,7.171946599263512,6.857070309422463
464,7.173464091778292,6.860058459841925
465,7.173840365400171,6.861677557225977
466,7.176927394415177,6.8644159526446895
467,7.180063735363087,6.864856327273324
468,7.182871929307358,6.865541791337883
469,7.184102918324983,6.868600241963625
470,7.184631790030733,6.869170517527363
471,7.18753213615443,6.8712532840866
472,7.191187189022727,6.872966471277731
473,7.196563798205661,6.876798823210626
474,7.198473754775222,6.880484587065131
475,7.200836656186922,6.880529397237219
476,7.203145810860895,6.933825363347311
477,7.209379162814523,6.934598468194347
478,7.214901208184731,6.937911394017788
479,7.2176504362419385,6.939270228876716
480,7.222149373185421,6.9422900139230155
481,7.228025489460204,6.94396460298524
482,7.230296254168147,6.945353907759734
483,7.232035099535293,6.948977661576158
484,7.232695309313382,6.950626429113793
485,7.2361717520830995,6.953041410518453
486,7.237575550939479,6.9555826010948305
487,7.240686485090664,6.957757302208241
488,7.244542077019559,6.960097996673015
489,7.249165642980708,6.962665023726025
490,7.253374332146095,6.965726216064901
491,7.255691446791356,6.968587902611878
492,7.257187609563942,6.969206021582794
493,7.257544100726547,6.970384594385276
494,7.259006036243334,6.97188983463437
495,7.262977251896352,6.973871328663618
496,7.264478253141949,6.976241824663168
497,7.264697326709419,6.978212070394388
498,7.26852038984443,6.980783504486239
499,7.270644394542685,6.98229970182159
500,7.271587001057431,6.986578189138267
501,7.277126901296134,7.018308818455107
502,7.277827773436227,7.020421668247368
503,7.278033495324796,7.02056964395687
504,7.2792302265006485,7.0224563405455
505,7.279410300452639,7.025960492565992
506,7.282613713786998,7.026119246576316
507,7.2827293268762325,7.026340341602235
508,7.286161584004335,7.027385385698578
509,7.28803899032627,7.02804529959737
510,7.290099490754447,7.028729568895089
511,7.2907388511274505,7.03022228260997
512,7.295133732998683,7.032109539069203
513,7.298384343527625,7.032254922277689
514,7.298739208729602,7.0330025635929845
515,7.300135577491621,7.033465131853119
516,7.30231222803541,7.033945331297739
517,7.303426903784586,7.034123538729806
518,7.3048170004998365,7.034940217134738
519,7.306109121755652,7.035342125844737
520,7.309441056585263,7.037222814264976
521,7.310855621650108,7.038321986983089
522,7.311947731662781,7.039224070341034
523,7.315339380579077,7.041129537476481
524,7.3172530933420274,7.043069450958296
525,7.318809600391522,7.043487442035042
526,7.323150936853913,7.081141328304166
527,7.323849724788619,7.081729144908422
528,7.325877080170213,7.081776565932394
529,7.326665472915014,7.082151511838879
530,7.3300856164914245,7.082813232827099
531,7.330775462019457,7.083434125352993
532,7.331754094989235,7.083985567675682
533,7.332554427624367,7.084024828522845
534,7.33274686655927,7.084648236983848
535,7.337439617432072,7.085127686631522
536,7.339187045629664,7.085615548478916
537,7.339866516417719,7.08594078583658
538,7.343330058633256,7.090422346676409
539,7.351122871345967,7.090532059463627
540,7.352277636802469,7.090821897485029
541,7.360543118370669,7.0934738384907385
542,7.363978083882864,7.093810774332443
543,7.364810555428431,7.097209214282007
544,7.368373287401425,7.099695082841845
545,7.37143485632804,7.103381715325049
546,7.379393873379948,7.104490492401821
547,7.38047060504078,7.104978586300742
548,7.3851486545615295,7.107113070407462
549,7.385365632969958,7.111235298376947
550,7.389688334905784,7.114015333973689
551,7.395707511356148,7.121002573307288
552,7.397954455698322,7.131434406753756
553,7.404462403754122,7.142527415303557
554,7.4058814624095035,7.146047514070705
555,7.410518703954151,7.1499373498814585
556,7.415326382886523,7.152206427282334
557,7.417978106285494,7.154863510530463
558,7.419801345848952,7.154886599859262
559,7.424463891491844,7.159356041428259
560,7.43118565294834,7.161110439193447
561,7.43583820484041,7.162640591081007
562,7.43671619409531,7.166415560866669
563,7.4381025677008585,7.171010643247379
564,7.438114609481275,7.175453776504618
565,7.43963252786959,7.180273739290436
566,7.439676608690625,7.182689346088293
567,7.4403599435448875,7.182871816019285
568,7.443746772168582,7.187986925862443
569,7.444639225502479,7.193543002447027
570,7.444943360114454,7.196820040039818
571,7.449270915675561,7.199124626283215
572,7.451110874465749,7.200279461990654
573,7.452678984553872,7.202616673222453
574,7.453245578632081,7.2055440353805675
575,7.4533423872378535,7.208743523997092
576,7.458117138868345,7.230180615808878
577,7.462911487157801,7.232326783790293
578,7.466579785546846,7.235085627189545
579,7.46792803796,7.235438901860681
580,7.469569059303143,7.237542357352192
581,7.469721649840303,7.2381948995852845
582,7.470299923394153,7.238737042660035
583,7.470533893362887,7.238881475778879
584,7.474414246968287,7.239685825467459
585,7.478366407992698,7.240928469159351
586,7.479282181715111,7.242483994231209
587,7.479418728754915,7.242631113256928
588,7.483735279833524,7.244207640597287
589,7.486545762615608,7.246073486944478
590,7.488782075962238,7.2470311326181935
591,7.49272707847125,7.24750875333791
592,7.495435819094711,7.247586492726609
593,7.498132419779441,7.24876136387768
594,7.49932201558649,7.2504190105374695
595,7.500668958786437,7.250869574974591
596,7.502495408896089,7.252349373688114
597,7.50348972860582,7.254657475213892
598,7.503728835509397,7.255080984982508
599,7.506111312898557,7.256602452893848
600,7.5081775958252335,7.258065980254049
601,7.510948793544184,7.2657619818241805
602,7.511013292364387,7.265953059635859
603,7.512419356615656,7.2666570988374035
604,7.512708967645054,7.267360045667035
605,7.51356755929604,7.2684442642210945
606,7.513934119189321,7.269576622847982
607,7.514949253703011,7.270940377213933
608,7.51672436218679,7.27299663311907
609,7.52009437620546,7.274657501202966
610,7.522815102910836,7.275354981329935
611,7.524632388834939,7.275532877199903
612,7.527854844056821,7.277864384053647
613,7.529993848922382,7.2790360189563446
614,7.5333435364579335,7.2829812296130765
615,7.535811757405058,7.283812483334516
616,7.53683200069737,7.2851977734773135
617,7.537529322001944,7.285757413721586
618,7.539889143383851,7.28776620505852
619,7.53996355362078,7.288026115425988
620,7.543424273199638,7.289251865347164
621,7.544629627921585,7.289576241439152
622,7.544943651629181,7.290568539928325
623,7.549416046387992,7.29295287162517
624,7.550941438719503,7.293836773754346
625,7.555080346532478,7.2954656624107495
626,7.55547230030068,7.295482286346869
627,7.562442070873862,7.295838365101263
628,7.566342234441977,7.296390713271524
629,7.5695346490437245,7.296839807223078
630,7.570015093672765,7.298042535686023
631,7.570617063489213,7.299099192176675
632,7.572321781293925,7.300633002264582
633,7.5725206197496915,7.302761891324235
634,7.573701164326978,7.304191521016638
635,7.575555024430418,7.306721880399778
636,7.576782176534254,7.307736097589622
637,7.580676432622404,7.309225946253776
638,7.582004507517883,7.311471048908801
639,7.588551332479143,7.312237709935417
640,7.590734374951283,7.312560443134263
641,7.593791103258933,7.313904683672502
642,7.596460761857178,7.315528961404755
643,7.598340002341768,7.317052322037916
644,7.59975070353796,7.31752092114914
645,7.602570953078361,7.318488636626182
646,7.604425048230895,7.319502956866676
647,7.605172895092349,7.320247544458672
648,7.606504305537506,7.3203067663520525
649,7.607892557827489,7.321435148363122
650,7.608174476167599,7.322875667958125
651,7.608604406276363,7.358804878360562
652,7.610493662177742,7.359915003180698
653,7.612919683658863,7.36067965183554
654,7.613092414889714,7.361069124487596
655,7.613175827670533,7.3611156891964145
656,7.614146355119741,7.36193635747883
657,7.615678875363943,7.361981102443681
658,7.617235444225146,7.362213325703122
659,7.618284485992902,7.3624565994176026
660,7.622929845698036,7.362592773105304
661,7.623372564858607,7.3627731725136405
662,7.625081609213055,7.364673018629866
663,7.628073912416948,7.364760410149482
664,7.632218346708256,7.365266082000602
665,7.633568441476543,7.366667922330929
666,7.635015624749352,7.36682896592193
667,7.635163139736685,7.366970006115734
668,7.63593308350388,7.367702988508759
669,7.638822970030046,7.3679646380955415
670,7.641177748054737,7.369325659396512
671,7.643015094619148,7.369582307230685
672,7.645928374779261,7.3708889582494725
673,7.647855312743318,7.372151486512164
674,7.648450256408164,7.372834847468774
675,7.649534992060008,7.37419686911199
676,7.651130197202964,7.377028894747448
677,7.654148539914808,7.377347594872874
678,7.654729849961843,7.377671463573318
679,7.655596893666137,7.380078040410185
680,7.660394757325863,7.381354002981946
681,7.664908748437943,7.383850594899261
682,7.666368049399104,7.3842159669287115
683,7.667943848738518,7.384317046121878
684,7.669741020628764,7.385165741209786
685,7.673667463230369,7.386021468521715
686,7.6746263580994984,7.3886144651958094
687,7.674821786399413,7.389550718521217
688,7.675732949991506,7.390473257584251
689,7.675912637047699,7.391872807069586
690,7.677200101656841,7.392432139935659
691,7.680706561589894,7.394224200163068
692,7.684143140578894,7.394579815451852
693,7.684636663365801,7.395042892865396
694,7.684847404652466,7.3954351016097934
695,7.686242256174096,7.396000415524167
696,7.686986125236654,7.396007235156398
697,7.689900567749324,7.39757465489756
698,7.6944529056315725,7.398183489459102
699,7.697376775882001,7.398718595136117
700,7.699801917181059,7.401423448455583
701,7.7018533633446165,7.424091434024553
702,7.705040222645372,7.424828096291608
703,7.707125495022291,7.425124457944744
704,7.707281912322808,7.426247941193784
705,7.707514359762762,7.426423746093816
706,7.709233390923618,7.426646176696405
707,7.711257011278127,7.428411947057577
708,7.71242796026894,7.4291790730387355
709,7.714074824797267,7.429563219602766
710,7.717350960004389,7.430277768585271
711,7.718249582795754,7.430501540853988
712,7.720128569504024,7.431627837880863
713,7.721073993242328,7.43247463894568
714,7.723160036979092,7.436077600289973
715,7.724687734320529,7.438020951357078
716,7.728142878450495,7.440304614088434
717,7.729482291266128,7.443181354811415
718,7.734376020650438,7.443718441885628
719,7.7347589528897265,7.445335778102281
720,7.735628354122351,7.445857957438704
721,7.736440881663675,7.446336393024519
722,7.742344215098063,7.447415416084759
723,7.74333148399077,7.44908093344323
724,7.744122678003533,7.449806079712583
725,7.744686972719625,7.4498488395962985
726,7.74707216926878,7.453739828178239
727,7.74765004174964,7.454480702222425
728,7.748555307336538,7.455176614144656
729,7.7494539232009,7.456057875692341
730,7.750395207335307,7.45740532787637


==> tikz_data2/real_spy_ohlcv_average_distance_proxy.csv <==
t,raw,raw_restart
41,2.780951229987631,3.388877976869965
42,2.564609826071558,2.9421441053827255
43,2.95833835282655,2.889954731352
44,2.6495559148732784,2.6406015953825217
45,2.584333503193201,2.67484333625264
46,2.7066986483257947,2.684867162230035
47,2.8191508445980835,2.743825230119591
48,2.7325192099006856,2.616687369995328
49,2.8693620079053015,2.607869741527011
50,2.913996570533649,2.5910780089595233
51,2.904402760769567,3.003304498991413
52,2.8463153799014,2.936761175238089
53,2.836492200479316,2.9323701826211765
54,2.8620093729936236,2.898562837199378
55,2.9714887624615125,2.9025285754631778
56,2.9505732488870455,2.8727484018502176
57,2.919617972574374,2.851180045499899
58,2.9097433651098945,2.793446322283853
59,2.9341830319204885,2.7379758285058124
60,2.9080288541068358,2.713681011058692
61,2.896187217517735,2.6734109553536918
62,2.8975497936934995,2.6364917297493196
63,2.937449029615183,2.6047081773218075
64,2.929257604580947,2.598896604379054
65,2.897630036702413,2.6016368418536917
66,2.9071058620024015,2.5829848733391114
67,2.9440508112131507,2.603619814944512
68,2.929742934681086,2.5981801672084766
69,2.931555838961338,2.5910120934632452
70,2.9360080684706795,2.5885019105040934
71,2.9347550626600154,2.582542153726427
72,2.954568612845681,2.5635961170366977
73,2.9506598323342588,2.591802803493995
74,2.9568246294770866,2.571148635694276
75,2.995740937067572,2.569606301316387
76,2.989356961652027,2.9425056823839864
77,2.9713942530002826,2.936164968072256
78,2.9674988368037822,2.952676740023126
79,3.0709522396211,2.9444454467143077
80,3.0897500622424148,2.936025232052255
81,3.085939062311543,2.90269604246594
82,3.0998938124535207,2.884459880200676
83,3.118031998109367,2.8809747242237567
84,3.1209115257673163,2.8573573733866833
85,3.1385499378886785,2.8400096380731323
86,3.1366181249679954,2.8246092635448767
87,3.119464883217927,2.8099226242034776
88,3.1206292087335323,2.7944857626702166
89,3.1644939804743886,2.7837253190120745
90,3.1811840403033953,2.7833144022318765
91,3.1849345252978716,2.766278996771166
92,3.2045678102658908,2.770887746969836
93,3.219019225004021,2.75694890801461
94,3.211842730698214,2.7646381781385023
95,3.2226805883090064,2.7555471571413235
96,3.2132665153851887,2.755777841422741
97,3.256276129707356,2.7558675489258566
98,3.2549833757670905,2.7645220035331115
99,3.2703578931206367,2.769951183505686
100,3.248921516856922,2.7594896213997937
101,3.2576642589406934,2.8589300111120046
102,3.2573013515562637,2.8451525978391694
103,3.2523074769106657,2.830517587868626
104,3.2562579462962566,2.8201156931940234
105,3.2462540964358886,2.8132871023952424
106,3.2423816302837083,2.803256092729168
107,3.2325372984467218,2.7994759141087107
108,3.223482050863805,2.8106125568753777
109,3.238078267348023,2.8123929731746746
110,3.2359670348818503,2.8065854331252575
111,3.2466115953066264,2.7969918211625515
112,3.2639291258758436,2.783209671442167
113,3.2824668980601417,2.784101839044591
114,3.2823058271885355,2.7772410929780063
115,3.2911227595035806,2.7735889103937486
116,3.2977788073009497,2.7693084968975503
117,3.3073797635380964,2.7667704749263016
118,3.3118409525060133,2.766418807896657
119,3.319570994325326,2.75545781002326
120,3.315412433949225,2.756764361017088
121,3.31551688943172,2.763142770770707
122,3.339156936353531,2.7574874666044513
123,3.3570625174834468,2.753721306166705
124,3.3505383867592555,2.7574989201703852
125,3.3484034641694507,2.7680129107868954
126,3.3603752676704106,2.9033040602814157
127,3.3739550125006246,2.8897484056028504
128,3.3747656552850556,2.8946815953588234
129,3.3745240100454854,2.899633956988511
130,3.386523611213363,2.8964628111936994
131,3.3823735193204305,2.8915392647242264
132,3.38003480284208,2.883208548874265
133,3.386917531639797,2.8757079381531168
134,3.3877329744492415,2.871564621313861
135,3.3889629417601177,2.870232479577362
136,3.3956027888822766,2.875854915303272
137,3.4023591845852326,2.8681733944226027
138,3.415625168905262,2.8634018881592587
139,3.425376723323003,2.8611193039187732
140,3.42174909130761,2.854275252637553
141,3.423746826095078,2.85189542652136
142,3.4347116825831883,2.849539124626676
143,3.442557504412121,2.8417759112669567
144,3.4554839589883377,2.8355036420922564
145,3.4651181316910695,2.8336354905864414
146,3.467663809488983,2.8288856656106565
147,3.4708561749217695,2.8257757707787814
148,3.4882765253955004,2.8229729756810915
149,3.4855740887941087,2.8197806502243195
150,3.4960746019651916,2.8169380109184647
151,3.4971484624149425,2.887363562583382
152,3.493137477613007,2.878973150571823
153,3.4967858800019584,2.8718065861629447
154,3.5044971622195873,2.863668099202697
155,3.5140762345413203,2.8672924471995747
156,3.530811473217072,2.8662567807791826
157,3.538298366787625,2.868861873834644
158,3.5387595459200596,2.871725356970006
159,3.5312435056966684,2.8652111634556845
160,3.531437494819997,2.8576889123527347
161,3.5270410699557977,2.864615482411813
162,3.527224361982376,2.868667020214606
163,3.5215947515198187,2.8733206997635636
164,3.527889649972804,2.8692231901473626
165,3.540412080944543,2.8682733512407848
166,3.5471687962775005,2.8777367201882047
167,3.555136600151868,2.8848643829092064
168,3.5701877368392068,2.883941707517296
169,3.567724288426811,2.887085614363522
170,3.568091761489011,2.8918262770499483
171,3.5665839921867515,2.8994476438801615
172,3.570175093426212,2.903536567867208
173,3.575727734841218,2.8987404573668227
174,3.5796625612318183,2.9019876001416227
175,3.5862752533411792,2.907287389848864
176,3.578265041526766,2.9857672000962503
177,3.574662440891372,2.9818995319547428
178,3.584266620511011,2.983077699035131
179,3.576709182864249,2.9819026819832217
180,3.5949855250740748,2.977616368106204
181,3.591053742368118,2.9685908604855347
182,3.600411792746162,2.966993129855645
183,3.592210847280156,2.963560754818956
184,3.5964518168386395,2.9598296265255084
185,3.59834936730945,2.9545772139342406
186,3.6053031871751458,2.9583097573628976
187,3.604256333104961,2.9529155606395694
188,3.601697971013704,2.9509915405512372
189,3.6047129383477468,2.9465293308142844
190,3.603554433154731,2.945315697116003
191,3.601658649108413,2.944404603576988
192,3.60627021059285,2.9439705110972425
193,3.606384636795405,2.939092839468789
194,3.6013859821005814,2.9344754262091493
195,3.6107132280083585,2.9283821881183707
196,3.623741589007552,2.9268129545733945
197,3.6248351461676456,2.9210409774108017
198,3.6263723261973975,2.919375114501874
199,3.6373862867370206,2.916157769184947
200,3.6462852914434274,2.911052884496992
201,3.6444089266300583,2.9653322425908533
202,3.6406790905387414,2.9557094716658656
203,3.6573480089797505,2.9502462797521303
204,3.672910700028316,2.942278578444691
205,3.6670790823377386,2.9341863288665655
206,3.669201350159225,2.935418386627676
207,3.6731798974077865,2.927081020572826
208,3.6706149880865704,2.9216072296395703
209,3.663060574310288,2.919988080232245
210,3.6632092033289507,2.9155469256086155
211,3.6563070822517374,2.912412533454703
212,3.6551500219381974,2.9130082906470647
213,3.6553927066848453,2.907794436847432
214,3.6632368314726813,2.9049554957520716
215,3.6713302068638574,2.9011681711058577
216,3.668569179945311,2.9029102313825295
217,3.6733920005691094,2.9010953034775735
218,3.681622848657055,2.8986732769220476
219,3.6788904326488923,2.8983462709810284
220,3.681305370116009,2.8970719290063913
221,3.679314768913026,2.891349001048052
222,3.684638309554882,2.896342643964862
223,3.6857196703265815,2.892427241853337
224,3.68535217619407,2.88891051357315
225,3.681751173466845,2.892746885706698
226,3.6836217772592423,2.9231100940137105
227,3.684724418299824,2.918128817714062
228,3.683714740683712,2.915236054215425
229,3.6819454231674578,2.911529490826439
230,3.683843227853076,2.908189779438997
231,3.685106740951589,2.9081285379893296
232,3.6819657172292373,2.9036366340905917
233,3.677798249631701,2.8990333527335914
234,3.676282437927348,2.894583854262272
235,3.68221694909161,2.8972741325759084
236,3.683669468878189,2.8918740086882284
237,3.6849947007491415,2.8931603605743934
238,3.6857472053655997,2.88845426738324
239,3.690034975611959,2.884941188770663
240,3.6879931661727157,2.8809415873955957
241,3.692688959380558,2.8768156687481303
242,3.6906952706622813,2.877074100394397
243,3.7033751679907896,2.8754933209009685
244,3.701794892572443,2.8746714075519084
245,3.7082598142370835,2.871799937608267
246,3.710404859886929,2.8709151753682933
247,3.7043470243861063,2.8722911503813733
248,3.703168569920521,2.877841983792713
249,3.70801571485761,2.8764957403725115
250,3.708448744804754,2.873514404631028
251,3.7104996839418374,2.9604855430004298
252,3.70708145153214,2.9582256423032307
253,3.7188677136299133,2.9537959182692686
254,3.7187293113706636,2.9506538526862323
255,3.7217407989654863,2.948980322639998
256,3.723437703989493,2.9456132841775324
257,3.7299186080280213,2.942847174738654
258,3.7276225546703627,2.9374697644766634
259,3.724196537206353,2.9330698801569524
260,3.724753546587234,2.929089221700072
261,3.7272228101027927,2.9268745949066086
262,3.72869719252981,2.923694699788708
263,3.7321626986987297,2.9189432535914195
264,3.734523813024252,2.9137082282470947
265,3.7409959295152166,2.9115237303237542
266,3.7464959936966933,2.90983623026369
267,3.7493349495443704,2.906262528322312
268,3.7556556258416416,2.904584458025754
269,3.7540552768742446,2.9065035226457434
270,3.755734972445637,2.9023525824528007
271,3.769993760337442,2.9007198971248456
272,3.770087868340426,2.8981728720951554
273,3.775195781643413,2.8953190201846835
274,3.7769206880895774,2.8921490296308257
275,3.7791625165798637,2.89004112804815
276,3.7789081275803027,2.9368732259025654
277,3.775175805691168,2.934071348915379
278,3.7817922021883392,2.932395998416609
279,3.7813920756311092,2.929774344629777
280,3.783511960923084,2.9323635607567016
281,3.7884669373721063,2.935878483125105
282,3.787767335398853,2.931498385242782
283,3.7927474084951385,2.926524989933736
284,3.8046927456468143,2.9240979697302087
285,3.805906718296442,2.9205389964693307
286,3.8175659698506865,2.9218229475283866
287,3.820833835682535,2.9209276254249774
288,3.8291500364299997,2.916509501987052
289,3.828409569374792,2.9154459025556196
290,3.823100225152351,2.912838788707953
291,3.832619433807621,2.909276426146743
292,3.8400831711801615,2.9071373313065147
293,3.8433357493379936,2.9054565406736566
294,3.8471032807164773,2.9006266788137416
295,3.852478997733085,2.902919056667142
296,3.8563305860429953,2.9006358229443463
297,3.857269105001352,2.8976647085972633
298,3.8627081757360267,2.8950155818819807
299,3.8713279523709923,2.895329906142456
300,3.8750975114427497,2.8951873695611776
301,3.880361315296187,2.9392278162356185
302,3.878142416069424,2.934021715801608
303,3.8813827323930203,2.9337433671339155
304,3.8916805282355185,2.934678150016795
305,3.888961249461764,2.9334198228873367
306,3.893801270312249,2.9313348003530733
307,3.896767694498049,2.929494030141039
308,3.8995768191594737,2.9250002149423016
309,3.903602729426067,2.921971407153131
310,3.902831099654309,2.9208939586537603
311,3.9024902964810915,2.9179096245355725
312,3.899140598657914,2.917956392299374
313,3.8973068525420858,2.919815155766629
314,3.900479121641843,2.919291430959623
315,3.8993379472093133,2.917420224027394
316,3.9015312740025743,2.9158609734089938
317,3.900670905135239,2.9122874496884883
318,3.9035299080634878,2.909497065238056
319,3.9066129651241055,2.9076126710164507
320,3.9103577956789266,2.9062234695171365
321,3.904799891964278,2.9036805035771276
322,3.9140220958210206,2.900789087340485
323,3.921372863501322,2.9000630955197755
324,3.9184709790556536,2.8986202110593577
325,3.9298428631735276,2.896890513758986
326,3.9278676317417336,2.9235020505891445
327,3.9273987781811615,2.921016180525659
328,3.9274959669938263,2.921361138479335
329,3.930007922511324,2.919592147032141
330,3.929549563742386,2.917173963174634
331,3.938891447195302,2.916721539688961
332,3.9470641219330953,2.917872660523293
333,3.949169088388464,2.916547941189591
334,3.9519132863913975,2.9175827528832645
335,3.955525282790173,2.9206253465696412
336,3.9658507328210693,2.9201407752948625
337,3.964081222450366,2.921075927553076
338,3.9707337743021465,2.922842674166188
339,3.974656863526816,2.9263137899193965
340,3.9805222435226755,2.9237089373472656
341,3.979116728264114,2.9236945514385075
342,3.9754457815325654,2.9234937481414716
343,3.9792747166731743,2.924254420429175
344,3.9844222384676313,2.9282147723390977
345,3.984650797855047,2.9298073142085586
346,3.990762417379643,2.928263649668653
347,3.9995343847152833,2.927528817519336
348,4.001543225244921,2.9261190291177317
349,4.002798085309687,2.9243488146693357
350,4.000872474304063,2.924214386935261
351,4.003200792489601,2.9436595038684645
352,4.004032435168524,2.9415846740231326
353,4.010799181833302,2.9403165808881355
354,4.017239091215874,2.9359749045447288
355,4.020406945360273,2.933818149675467
356,4.02438931902549,2.9324887494174656
357,4.0269872325298435,2.931354418267195
358,4.030470702818198,2.926843799632239
359,4.030794963000145,2.924783965052824
360,4.029358199624619,2.923872578938208
361,4.027924608833716,2.926024717311586
362,4.028180275696489,2.924105140155366
363,4.029604777386134,2.922719927471108
364,4.032180337268445,2.9224326979202284
365,4.033739645202103,2.921511769579095
366,4.037892924525034,2.921852606872986
367,4.033915516141362,2.921014353753586
368,4.039923216521039,2.922141629218329
369,4.043672472454082,2.9224629988920863
370,4.0426343869843615,2.920746417926086
371,4.044407759550205,2.920818214042237
372,4.046570419168537,2.925484995282124
373,4.0512671955655835,2.9247764648865897
374,4.050030203049436,2.926600301682778
375,4.0475878685726006,2.9263840926406566
376,4.051087337102672,2.960385030157216
377,4.054582614714143,2.958354501302138
378,4.053542362336741,2.9575542938541597
379,4.0566041450600885,2.9565511338910095
380,4.061916928409062,2.9562706644480863
381,4.062876499812591,2.957519503081741
382,4.066833297715983,2.958126425772036
383,4.066314244956757,2.960066878691766
384,4.065458870278831,2.9602793536343777
385,4.063752887736298,2.958059730155482
386,4.062834998064331,2.9620893365903176
387,4.0606764962710775,2.9600704754705105
388,4.065756607356031,2.959165596839566
389,4.069851993572886,2.9560851496899296
390,4.0773310022530955,2.9545563882904426
391,4.081745350971797,2.955657625171474
392,4.080249532541369,2.952598943150737
393,4.0837218354576015,2.95301950632944
394,4.086555689430779,2.95339318868664
395,4.093827841844516,2.9530375208533326
396,4.09613288603765,2.955808739169754
397,4.097070394591217,2.953699811270781
398,4.096397819434518,2.9517729865199183
399,4.094889955583227,2.9529069062994915
400,4.097342166039352,2.9514600206058637
401,4.1056852905647725,2.954261375165203
402,4.105957684734579,2.952668366009842
403,4.109191949345236,2.9560592311598195
404,4.107631357847027,2.955115889866137
405,4.111464494907679,2.9516800241416674
406,4.1121927203678785,2.947975850282679
407,4.114366996716484,2.945093513943094
408,4.117725302303333,2.942505049131319
409,4.120781262491824,2.938370589233394
410,4.117934266199146,2.9353009954975278
411,4.113566368054798,2.9333689030354066
412,4.111548772343025,2.932052495593827
413,4.112363124161195,2.9296389494983823
414,4.116769278355935,2.9253196578496747
415,4.120633800661063,2.9245038029569934
416,4.126487717191082,2.922293705876717
417,4.124354829209426,2.9212838378237493
418,4.127581468137843,2.9207295686849615
419,4.12531157014823,2.921452753815194
420,4.122993265916445,2.921488915435305
421,4.1280521226692946,2.920215118864844
422,4.1252192313873675,2.9183874194955868
423,4.125124691730241,2.9210865210457175
424,4.123909340501737,2.9215459782294544
425,4.125641641699641,2.9196060387643765
426,4.127155087312086,2.9455001097357094
427,4.124469239184577,2.9422272901213202
428,4.128069093439483,2.9404334660059077
429,4.126134203440569,2.940149010910604
430,4.130710730891679,2.9379019540163323
431,4.132932807208694,2.9369091128650338
432,4.133894097087092,2.935042384162004
433,4.1358113394819656,2.933822909321208
434,4.137308571243961,2.933385517874014
435,4.133664072957868,2.9368373201315743
436,4.140662144933184,2.937173884771124
437,4.14075080908073,2.93682931246884
438,4.1382176254651775,2.936739357073047
439,4.13912625470321,2.935100807957001
440,4.1443421370078894,2.935970477289706
441,4.146267949846983,2.9362831053081413
442,4.142270027770844,2.937423636014036
443,4.145405173672202,2.9384049608076754
444,4.147856073953244,2.9393719658106874
445,4.1524403601081925,2.939125406093823
446,4.153616362070402,2.938349409706041
447,4.153723591538146,2.9374112826910546
448,4.154868244578833,2.9378365846013166
449,4.158418748978524,2.9368938040298156
450,4.163435628885506,2.938926304532968
451,4.170207284175849,2.971965338622378
452,4.171364608351228,2.9719172604208643
453,4.178391705363374,2.971469202862613
454,4.184226035121635,2.9716291029882913
455,4.1846847502686115,2.9708672351764305
456,4.182496983408608,2.97096556922367
457,4.183084497823812,2.970287684710796
458,4.186981757852319,2.9678259647615293
459,4.189230265731424,2.965745451713209
460,4.195398743716256,2.96395948778818
461,4.200167594473872,2.963013281345357
462,4.1999519273389385,2.961530971945638
463,4.203179952382708,2.96094652888024
464,4.202727518762126,2.959151149587013
465,4.2043703817325495,2.959373189186362
466,4.208318022316526,2.9575250190428775
467,4.214455929809038,2.9575232300082472
468,4.216150045935346,2.955386109621884
469,4.215535107024442,2.952617122030042
470,4.223090372692217,2.951750318009011
471,4.2228596280218405,2.9522814048313815
472,4.2322614877205655,2.951876810461211
473,4.235595589725183,2.9543419745762938
474,4.236173221717317,2.954739199948727
475,4.237465909055223,2.9540649231492733
476,4.236548553846801,2.967671089990499
477,4.24282367240932,2.9656267433990524
478,4.242371562125485,2.9638711067693286
479,4.246782341980753,2.9616219963540775
480,4.246310324781311,2.961897754770219
481,4.24519695116281,2.9630536600485735
482,4.247481868382771,2.9606382129862423
483,4.249115969580603,2.9589248467910916
484,4.249011325271157,2.9570554765869246
485,4.247958064640123,2.956852130693616
486,4.25214439512962,2.9546717704778374
487,4.262619652778706,2.952744642466241
488,4.260920564355705,2.951309076635789
489,4.270664293693841,2.950643104297769
490,4.280375769203061,2.949274903180581
491,4.282699186577922,2.948163321711965
492,4.283844859596815,2.9482559268387365
493,4.28719043277451,2.946611289594028
494,4.287493812820625,2.945204012350179
495,4.285452688628802,2.9456029254914937
496,4.284651980709099,2.945565412973255
497,4.286143521057763,2.9445846624591834
498,4.2855989874092355,2.94553938812092
499,4.284841330579724,2.943769564895094
500,4.2904288018000045,2.945356560622528
501,4.288963205046137,2.9623366329294183
502,4.290387387288439,2.959952267656804
503,4.293768886597482,2.9591080015621074
504,4.2955362083483575,2.957127655089532
505,4.296396350895622,2.95566664281179
506,4.296462230610096,2.9551685925584437
507,4.31064585367887,2.9538385252104433
508,4.308104164329901,2.9516445256998263
509,4.315284690684521,2.9506159282409588
510,4.314251824618599,2.9468165087893983
511,4.310520759587252,2.944670528235119
512,4.313046261125264,2.943815767365976
513,4.311340222758149,2.9420857284359574
514,4.315526354067345,2.9405187616088213
515,4.316188607359558,2.9392007897024226
516,4.31668838355223,2.939013308164664
517,4.319788163446039,2.9373558424855832
518,4.329162106306584,2.936323435002252
519,4.333378894212314,2.9350853690451935
520,4.332864922464731,2.9336658877554305
521,4.3317687836961065,2.932158197206607
522,4.333799679344828,2.9304759011447845
523,4.33281046795616,2.9287305087750486
524,4.336562394775592,2.929291771946581
525,4.340014935952314,2.9283283187013094
526,4.337171913088802,2.95781559287752
527,4.337528231940949,2.955451650221385
528,4.337958128965571,2.9544748120909916
529,4.337734989890811,2.9516342767210877
530,4.338207794510585,2.9493505052227045
531,4.33516148584747,2.947461569139243
532,4.33757501496616,2.9465207047747946
533,4.336259317180405,2.9473106710332235
534,4.337193071802337,2.9457786742399934
535,4.338396263155063,2.9436952991591157
536,4.335983899966551,2.9421928113090114
537,4.3407415167153145,2.9416357457247835
538,4.341063779748399,2.93940401968856
539,4.34211909994002,2.9382056132308105
540,4.3367000686380255,2.9371462688327834
541,4.334661407341184,2.9363748125779163
542,4.332621220511022,2.9333670843977004
543,4.331240077034111,2.9322995165757497
544,4.329167650092508,2.933391540014594
545,4.330517666540149,2.931404735041846
546,4.334563061186322,2.930275939274212
547,4.336772696967766,2.930047461919699
548,4.3340527964777245,2.929936607272511
549,4.331699801190998,2.92766680972682
550,4.333476806706528,2.926524138333682
551,4.3343711434531835,2.9369748911863325
552,4.336237805716962,2.94430274250043
553,4.336056725879108,2.9495369507828286
554,4.334584327099847,2.9545931707591895
555,4.335821370539406,2.9618132376124238
556,4.3354351210767375,2.96766353052293
557,4.33789709857794,2.9719818809855973
558,4.338364774038754,2.976605806654151
559,4.337950372681136,2.9819255647311635
560,4.341413928039988,2.980817846493789
561,4.342344052772582,2.97802790076842
562,4.3428503846274795,2.976940878896283
563,4.343250013277882,2.9759136427551076
564,4.346576000409922,2.9761657138125193
565,4.350139056306794,2.974244397395463
566,4.351112675590528,2.9714128662173453
567,4.3504499522544124,2.972122374453655
568,4.3474389907728455,2.974906912135537
569,4.347527037469069,2.974608132757551
570,4.345797249664568,2.97418495465138
571,4.347156382854551,2.9759397218654544
572,4.352545652951025,2.978842219697413
573,4.355044425056379,2.978770363084052
574,4.3564083649995355,2.9795714171556744
575,4.357460241564936,2.9778703534447835
576,4.361296761245304,2.9863994967717042
577,4.360354461537285,2.985105818375284
578,4.358432890612702,2.9827633322157743
579,4.358225720417248,2.980346107459336
580,4.357869476328089,2.978016665664202
581,4.358122281265892,2.9760897996827542
582,4.3587748836211295,2.975237784419971
583,4.357789171692913,2.97250582678233
584,4.358650857521952,2.9710270717484404
585,4.358841213902356,2.9692903662056254
586,4.357841919355392,2.9687358629178178
587,4.363894073765697,2.9684285660120695
588,4.3660434488134765,2.9672225138625095
589,4.367738968953248,2.9661842174700697
590,4.369301235994353,2.965080322876832
591,4.369954881355841,2.9644023013486294
592,4.370211729362469,2.9629916527702305
593,4.375101881161312,2.961935953393977
594,4.378769291853394,2.9624988467815676
595,4.37906085127651,2.962318612291851
596,4.380686202469454,2.961301158514351
597,4.380230839834376,2.9612122079642953
598,4.382904077134628,2.959823847780456
599,4.384653497761968,2.9586259504275136
600,4.388744092923292,2.958426006175936
601,4.392026303820413,2.983404049641596
602,4.389977451916191,2.9824254575141027
603,4.392561493238254,2.9816533688332556
604,4.393564086802056,2.9800908377584827
605,4.393634835956477,2.978753699327104
606,4.396224264709933,2.9762000843209058
607,4.399347299485211,2.9753249757579265
608,4.398657519565708,2.9728953375946685
609,4.399601444903208,2.9709876373264263
610,4.402091766391232,2.968933610103191
611,4.4007663484667745,2.9683158622517736
612,4.407851379427847,2.967373805628218
613,4.409207744681164,2.965162936089515
614,4.415652500524072,2.963872642518537
615,4.416428260050576,2.9618960722894205
616,4.41596778714028,2.9604124037102104
617,4.419547681597895,2.958029991840526
618,4.422288895705134,2.957281220124131
619,4.426977856101977,2.956705188009368
620,4.428044189567309,2.954194014739198
621,4.427263879854334,2.952865392954999
622,4.426018938773922,2.952686151954884
623,4.426179070364411,2.9520223930371468
624,4.433259740749912,2.952508761464657
625,4.433668748593515,2.9509939516332255
626,4.4359116293299445,2.9734366761113495
627,4.435221638715946,2.971363097064033
628,4.4374857594167665,2.972681646602236
629,4.435394816271875,2.9711742272174475
630,4.443468312536022,2.971014153254906
631,4.4508938848233655,2.970519017197605
632,4.4487910344861294,2.969327887479816
633,4.454437676034361,2.9676360611168398
634,4.459649217686419,2.967964310795515
635,4.46041724853693,2.9667578808478416
636,4.4590519856469335,2.967115740364048
637,4.462183552073317,2.9668264066495853
638,4.461841873556156,2.9683872156768967
639,4.466805602265689,2.967771626094921
640,4.466376475735514,2.9682784801866946
641,4.46853506608612,2.9684461043593156
642,4.469176034885881,2.9675017474996728
643,4.472370805739732,2.9685489349796437
644,4.473098073584952,2.968421320241619
645,4.476573194832925,2.9677682177505944
646,4.4740134121345285,2.9699224644079867
647,4.474948235047836,2.969617715052325
648,4.472571188336076,2.9692608558293925
649,4.4707659804270365,2.968906167254246
650,4.472818350285353,2.9698493274695577
651,4.472721230744603,2.987330064397288
652,4.473661294014753,2.9862415270006224
653,4.479504421009963,2.985982406896417
654,4.484429437298172,2.984111057461522
655,4.488071138864937,2.984946571994521
656,4.490206038082505,2.982962508084326
657,4.491286582366299,2.983136629847245
658,4.494099568077786,2.9823767905509553
659,4.493234302052995,2.9818979165035318
660,4.493689569450619,2.981417160381601
661,4.498660001826293,2.9799258979259178
662,4.498253257871237,2.9787340127487916
663,4.499404031074623,2.978375063425106
664,4.496881358213998,2.976796689587055
665,4.496624143325111,2.9753253097962897
666,4.500686433525038,2.973585032196092
667,4.501366365903623,2.971372641616257
668,4.500990265720505,2.97122966792533
669,4.5058916843318455,2.9701779012018497
670,4.505711820036905,2.9692344851770778
671,4.506203584865637,2.969898664826032
672,4.505778699061176,2.969499665646832
673,4.509936706760093,2.969533842111556
674,4.51238805228317,2.969786768239723
675,4.51592997621618,2.9688333747268296
676,4.514473158777099,2.983845961272741
677,4.514396705297653,2.9839290256437176
678,4.517934735024617,2.9836913895524084
679,4.519100508614896,2.9829270201712603
680,4.515286963196279,2.9823836708043894
681,4.514344505156647,2.9807861621557987
682,4.51600906910853,2.979688958932074
683,4.5199656143353835,2.977990650152593
684,4.522088266285653,2.9758125869583743
685,4.5221856633573045,2.9738330493532605
686,4.520678679161403,2.9727396613077075
687,4.5223820755602935,2.9721428163639545
688,4.5237118567493395,2.970496877932829
689,4.525534964922748,2.970011121776541
690,4.526220833414525,2.9695465747902476
691,4.524080505705274,2.9688824154130278
692,4.5230219005969445,2.9669632364262064
693,4.523785861796581,2.9651498316123424
694,4.5256161243245066,2.965606959860353
695,4.527067028750715,2.9636255169413492
696,4.527928301805435,2.962641517735579
697,4.528988804527772,2.9626246451867284
698,4.532565368416684,2.964688493434793
699,4.533312345705564,2.9644910696865727
700,4.5357406932158915,2.9633272897817955
701,4.537070814330971,2.980873998255793
702,4.535953380781404,2.978749753739766
703,4.538423718327484,2.9777542128392898
704,4.542990971381323,2.975926933945326
705,4.544575348894937,2.975720804891592
706,4.543195442689391,2.9745507873830306
707,4.55026203818369,2.9745212842999624
708,4.549935350115571,2.973494029145901
709,4.5477598278182825,2.974024660270339
710,4.5459427909700585,2.972999684527874
711,4.548956860621895,2.974170117567098
712,4.552257633170525,2.9726324217767903
713,4.551494647879836,2.971091328176251
714,4.553247157550359,2.9710327982360067
715,4.554754928830775,2.9704477010538604
716,4.55661515789504,2.9708699573920905
717,4.556861294628791,2.9721732919318353
718,4.55488991346009,2.9731251894791613
719,4.55589918304545,2.9728400431649984
720,4.557581339577874,2.972496938372534
721,4.559689208676868,2.973941065618581
722,4.566736743203189,2.9731331555942857
723,4.5666400055950245,2.9728093883501012
724,4.569692658400032,2.9729344459605698
725,4.570242211087345,2.971578333332873
726,4.5698974134228285,2.9791706929936415
727,4.570085226544383,2.97831220243687
728,4.571476116128278,2.9789832300855243
729,4.574689814285704,2.977939030792812
730,4.575500734953523,2.9766530361250605


==> tikz_data2/real_spy_ohlcv_cumulative_distance_proxy.csv <==
t,raw,raw_restart
41,2.780951229987631,3.388877976869965
42,5.129219652143116,5.884288210765451
43,8.87501505847965,8.669864194056
44,10.598223659493113,10.562406381530087
45,12.921667515966005,13.3742166812632
46,16.24019188995477,16.10920297338021
47,19.734055912186584,19.20677661083714
48,21.860153679205485,20.933498959962623
49,25.824258071147714,23.4708276737431
50,29.139965705336486,25.91078008959523
51,31.948430368465235,33.03634948890554
52,34.1557845588168,35.24113410285707
53,36.87439860623111,38.12081237407529
54,40.06813122191073,40.57987972079129
55,44.57233143692269,43.537928631947665
56,47.20917198219273,45.96397442960348
57,49.63350553376436,48.47006077349828
58,52.3753805719781,50.28203380110935
59,55.74947760648928,52.02154074161044
60,58.16057708213672,54.27362022117384
61,60.81993156787243,56.141630062427524
62,63.746095461256985,58.002818054485026
63,67.56132768114921,59.90828807840157
64,70.30218250994272,62.373518505097294
65,72.44075091756032,65.04092104634229
66,75.58475241206244,67.15760670681689
67,79.48937190275507,70.29773500350183
68,82.0328021710704,72.74904468183735
69,85.0151193298788,75.13935071043412
70,88.08024205412039,77.6550573151228
71,90.97740694246048,80.05880676551924
72,94.54619561106179,82.03507574517432
73,97.37177446703053,85.52949251530183
74,100.53203740222094,87.41905361360539
75,104.85093279736502,89.93622054607354
76,107.61685061947297,105.9302045658235
77,109.94158736101045,108.63810381867347
78,112.76495579854372,112.2017161208788
79,119.7671373452229,114.833372421858
80,123.59000248969659,117.4410092820902
81,126.52350155477325,119.01053774110353
82,130.19554012304786,121.14731496842839
83,134.07537591870278,123.88191314162154
84,137.32010713376192,125.72372442901407
85,141.23474720499053,127.80043371329096
86,144.2844337485278,129.93202612306433
87,146.61484951124257,132.06636333756344
88,149.79020201920954,134.1353166081704
89,155.06020504324505,136.40254063159165
90,159.05920201516977,139.16572011159383
91,162.43166079019144,141.08022883532945
92,166.63752613382633,144.08616284243146
93,170.60801892521312,146.11829212477434
94,173.43950745770354,149.29046161947912
95,177.24743235699535,151.5550936427728
96,179.94292486157056,154.3235591196735
97,185.6077393933193,157.08445028877384
98,188.78903579449124,160.34227620492047
99,192.95111569411756,163.42711982683548
100,194.9352910114153,165.56937728398762
101,198.7175197953823,174.39473067783229
102,201.95268379648834,176.3994610660285
103,204.89537104537195,178.32260803572345
104,208.40050856296043,180.4874043644175
105,211.00651626833275,182.86366165569075
106,213.99718759872474,185.0149021201251
107,216.57999899593037,187.56488624528362
108,219.19677945873875,191.12165386752568
109,223.42740044701358,194.05511514905254
110,226.51769244172954,196.46098031876804
111,230.50942326677048,198.58641930254115
112,235.00289706306074,200.391096343836
113,239.62008355839035,203.23943425025513
114,242.89063121195161,205.51584088037245
115,246.83420696276855,208.01916827953113
116,250.6311893548722,210.46744576421383
117,254.66824179243343,213.0413265693252
118,258.32359429546904,215.78066701593923
119,262.2461085517008,217.68116699183753
120,265.232994715938,220.54114888136706
121,268.5568680439693,223.81456443242726
122,273.81086878098955,226.113972261565
123,278.6361889511261,228.5588684118365
124,281.44522448777747,231.62990929431234
125,284.6142944544033,235.2810974168861
126,288.99227301965533,249.68414918420174
127,293.53408608755433,251.40811128744798
128,296.9793776650849,254.73198039157646
129,300.3326368940482,258.06742217197746
130,304.78712500920267,260.68165300743294
131,307.7959902581592,263.1300730899046
132,310.96320186147136,265.2551864964324
133,314.98333044250114,267.44083824823986
134,318.4468995982287,269.92707440350296
135,321.9514794672112,272.6720855598494
136,325.97786773269854,276.08207186911415
137,330.02884090476755,278.21281925899245
138,334.7312665527157,280.61338503960735
139,339.11229560897726,283.25081108795854
140,342.174909130761,285.4275252637553
141,345.7984294356029,288.04143807865734
142,350.3405916234852,290.65299071192095
143,354.58342295444845,292.70291886049654
144,359.3703317347871,294.8923787775947
145,363.8374038275623,297.5317265115763
146,367.5723638058322,299.86188055472957
147,371.3816107166293,302.3580074733296
148,376.73386474271405,304.8810813735579
149,379.92757567855784,307.35609087445084
150,384.56820621617106,309.8631812010311
151,388.18347932805864,320.49735544675536
152,391.23139749265675,322.44499286404414
153,395.1368044402213,324.51414423641273
154,399.5126764930329,326.4581633091074
155,404.1187669722518,329.7386314279511
156,409.5741308931804,332.4857865703852
157,413.9809089141521,335.65683923865333
158,417.573626418567,338.8635921224607
159,420.21797717790355,340.96012845122647
160,423.77249937839963,342.92266948232816
161,426.77196946465153,346.61847337182934
162,430.32137216184987,349.9773764661819
163,433.1561544369377,353.4184460709183
164,437.4583165966277,355.78367557827295
165,442.5515101180679,358.5341689050981
166,446.94326833096505,362.5948267437138
167,451.5023482192872,366.3777766294692
168,456.98403031541847,369.1445385622139
169,460.2364332070586,372.43404425289435
170,463.8519289935714,375.9374160164933
171,467.22250297646445,379.82764134830114
172,471.26311233226,383.2668269584714
173,475.57178873388204,385.5324808297874
174,479.67478320506365,388.8663384189774
175,484.1471592010592,392.48379762959667
176,486.64404564764016,406.06433921309
177,489.72875440211794,408.52023587779973
178,494.6287936305195,411.66472246684805
179,497.16257641813064,414.48447279566784
180,503.29797351037047,416.86629153486854
181,506.33857767390464,418.5713113284604
182,511.258474569955,421.3130244395016
183,513.6861511610623,423.7891879391107
184,517.889061624764,426.2154662196732
185,521.7606582598703,428.4136960204649
186,526.3742653275713,431.9132245749831
187,529.8256809664292,434.0785874140167
188,533.0512997100282,436.7467480015831
189,537.1022278138142,439.0328702913284
190,540.5331649732096,441.7973545674005
191,543.8504560153704,444.6050951401252
192,548.1530720101132,447.4835176867809
193,551.776849429697,449.68120443872476
194,554.6134412434895,451.909215636209
195,559.6605503412956,453.8992391583474
196,565.3036878851781,456.58282091344955
197,569.0991179483203,458.6034334534959
198,572.9668275391888,461.2612680912961
199,578.3444195911862,463.66908530040655
200,583.4056466309484,465.76846151951867
201,586.7498371874394,477.41849105712737
202,589.7900126672761,478.8249344098702
203,596.1477254636993,480.89014359959725
204,602.3573548046438,482.53368686492934
205,605.0680485857268,484.14074426298333
206,609.0874241264313,487.2794521801942
207,613.4210428671004,488.8225304356619
208,616.6633179985438,490.8300145794478
209,619.0572370584387,493.4779855592494
210,622.7455645659217,495.64297735346463
211,625.2285110650471,498.0225432207542
212,628.6858037733699,501.03742599129515
213,632.3829382564783,503.04843757460577
214,637.4032086762465,505.46225626086044
215,642.482786201175,507.7044299435251
216,645.6681756703747,510.91220072332516
217,650.1903841007323,513.4938687155305
218,655.3288670609558,515.9638432921245
219,658.5213874441517,518.803982505604
220,662.6349666208816,521.4729472211504
221,665.9559731732577,523.3341691896974
222,670.6041723389885,527.1343612016049
223,674.4866996697644,529.3141852591607
224,678.1048004197089,531.5595344974596
225,681.1239670913664,535.1581738557392
226,685.153650570219,543.6984774865501
227,689.0434662220671,545.6900889125296
228,692.5383712485378,548.0643781924999
229,695.8876849786495,550.2790737661969
230,699.9302132920844,552.5560580934094
231,703.8553875217535,555.452550755962
232,706.9374177080135,557.4982337453936
233,709.8150621789183,559.5134370775831
234,713.1987929579055,561.5492677268808
235,718.032305072864,564.9684558523021
236,721.999215900125,566.8073057028928
237,725.9439560475809,569.9525910331555
238,729.7779466623888,571.9139449418815
239,734.3169601467798,574.1032965653619
240,737.5986332345432,576.1883174791192
241,742.2304808354921,578.2399494183742
242,745.5204446737808,581.1689682796682
243,751.7851591021303,583.7251441428966
244,755.1661580847784,586.4329671405893
245,760.1932619186022,588.7189872096947
246,764.3434011367074,591.4085261258684
247,766.799834047924,594.5642681289443
248,770.2590625434683,598.5911326288843
249,774.9752844052405,601.1876097378549
250,778.7742364089984,603.4380249725159
251,782.9154333117277,624.6624495730907
252,785.9012677248137,627.1438361682849
253,792.1188230031715,629.1585305913542
254,795.808072633322,631.4399244748537
255,800.1742717775795,634.0307693675995
256,804.2625440617305,636.252469382347
257,809.3923379420806,638.597836918288
258,812.6217169181391,640.3684086559126
259,815.5990416481912,642.3423037543726
260,819.4457802491914,644.3996287740158
261,823.7162410327172,646.8392854743605
262,827.7707767416177,649.0602233530932
263,832.2722818098167,650.9243455508865
264,836.5333341174324,652.6706431273492
265,841.7240841409238,655.0928393228447
266,846.7080945754527,657.622988039594
267,851.0990335465721,659.7215939291648
268,856.2894826918942,662.2452564298719
269,859.678658404202,665.5893066858753
270,863.8190436624965,667.5410939641441
271,870.868558637949,670.0662962358393
272,874.6603854549788,672.3761063260761
273,879.6206171229153,674.6093317030312
274,883.7994410129611,676.7628729336132
275,888.103191396268,679.1596650913152
276,891.8223181089514,693.1020813130054
277,894.7166659488068,695.3749096929448
278,900.0665441208247,697.9102476231529
279,903.7527060758351,700.2160683665167
280,908.0428706215401,703.7672545816084
281,913.0205319066777,707.5467144331503
282,916.6396951665224,709.4226092287532
283,921.6376202643187,711.1455725538979
284,928.3450299378227,713.4799046141709
285,932.4471459826283,715.532054134986
286,939.1212285832689,718.768445091983
287,943.7459574135862,721.4691234799694
288,949.62920903464,723.2943564927889
289,953.2739827743231,725.9460297363493
290,955.7750562880877,728.2096971769882
291,961.9874778857129,730.2283829628325
292,967.7009591374007,732.5986074892418
293,972.3639445825124,735.0805047904352
294,977.1642333019853,736.7591764186903
295,982.3821444219367,740.2443594501212
296,987.2206300270068,742.5627706737527
297,991.3181599853475,744.6998301094967
298,996.5787093398949,746.914020125551
299,1002.673939664087,749.8904456908961
300,1007.525352975115,752.7487160859062
301,1012.7743032923048,767.1384600374964
302,1016.073313010189,768.7136895400214
303,1020.8036586193643,771.5745055562197
304,1027.403659454177,774.7550316044338
305,1030.5747311073674,777.3562530651442
306,1035.7511379030582,779.7350568939174
307,1040.436974430979,782.1749060476574
308,1045.086587534739,783.9000576045369
309,1050.069134215612,786.0103085241922
310,1053.7643969066635,788.6413688365153
311,1057.5748703463757,790.7535082491402
312,1060.5662428349526,793.6841387054297
313,1063.9647707439894,797.1095375242897
314,1068.731279329865,799.8858520829367
315,1072.317935482561,802.2905616075333
316,1076.8226316247105,804.7776286608822
317,1080.4858407224613,806.7036235637113
318,1085.1813144416496,808.8401841361796
319,1089.9450172696254,811.2239352135897
320,1094.9001827900995,813.7425714647982
321,1097.248769641962,815.9342215051729
322,1103.7542310215279,818.0225226300169
323,1109.748520370874,820.7178560320965
324,1112.8457580518057,823.2081399408576
325,1120.0052160044554,825.613796421311
326,1123.3701426781358,836.1215864684954
327,1127.1634493379934,838.3316438108642
328,1131.118838494222,841.3520078820485
329,1135.7722896057726,843.7621304922887
330,1139.5693734852919,845.9804493206439
331,1146.217411133833,848.7659680494876
332,1152.5427236044638,852.0188168728015
333,1157.10654289782,854.5485467685502
334,1161.8625061990708,857.7693293476798
335,1166.879958423101,861.5844772380442
336,1173.8918169150365,864.3616694872793
337,1177.3321230677586,867.5595504832636
338,1183.2786647420396,871.007116901524
339,1188.4224021945179,874.9678231858995
340,1194.1566730568027,877.1126812041797
341,1197.7141352074982,880.0320599829907
342,1200.5846260228348,882.8951119387244
343,1205.7202391519718,886.04908939004
344,1211.26436049416,890.1772907910857
345,1215.3184933457894,893.5912308336103
346,1221.1732997181707,896.0486767986079
347,1227.857056107592,898.7513469784361
348,1232.4753133754357,901.2446609682613
349,1236.8646083606932,903.6237837328247
350,1240.2704670342596,906.5064599499309
351,1244.9954464642658,915.4781057030924
352,1249.2581197725794,917.7744182952174
353,1255.3801439138235,920.3190898179864
354,1261.4130746417845,921.8961200270448
355,1266.428187788486,924.1527171477721
356,1271.707024812055,926.6664448159191
357,1276.5549527119604,929.2393505907008
358,1281.689683496187,930.736328283052
359,1285.8235931970462,933.0060848518508
360,1289.3946238798783,935.6392252602266
361,1292.963799435623,939.2539342570192
362,1297.0740487742694,941.5618551300278
363,1301.5623430957214,944.0385365731679
364,1306.426429274976,946.868194126154
365,1310.9653846906835,949.4913251132058
366,1316.353093395161,952.5239498405934
367,1319.0903737782253,955.1716936774226
368,1325.0948150189008,958.4624543836119
369,1330.368243437393,961.4903266354964
370,1334.0693477048392,963.8463179156083
371,1338.6989684111177,966.7908288479804
372,1343.4613791639542,971.2610184336651
373,1349.0719761233393,973.9505628072344
374,1352.7100878185117,977.4845007620478
375,1355.941935971821,980.3386710346199
376,1361.1653452664978,994.6893701328246
377,1366.394341158666,996.9654669388206
378,1370.0973184698187,999.6533513227059
379,1375.18880517537,1002.2708343890522
380,1381.051755659081,1005.1320259123493
381,1385.4408864360933,1008.5141505508738
382,1390.8569878188664,1011.6792376140362
383,1394.7457860201678,1015.3029393912757
384,1398.5178513759176,1018.336097650226
385,1401.9947462690227,1020.5306069036412
386,1405.7409093302585,1024.8829104602498
387,1409.054744206064,1027.1444549882672
388,1414.8832993598987,1029.789627700169
389,1420.3783457569373,1031.6737172417854
390,1427.0658507885835,1034.094735901655
391,1432.6926181911008,1037.4358264351874
392,1436.2478354545617,1039.3148279890595
393,1441.5538079165333,1042.4158857342923
394,1446.6407140584956,1045.5011887950704
395,1453.308883854803,1048.3283199029331
396,1458.2233074294033,1052.2679111444324
397,1462.6541308690646,1054.470832623669
398,1466.5104193575576,1056.7347291741307
399,1470.0654940543784,1060.0935793615174
400,1475.043179774167,1062.525607418111
401,1482.1523898938829,1066.4883564346383
402,1486.3566818739178,1068.8659484955629
403,1491.636677612321,1073.0495009110145
404,1495.177814256318,1075.6621839112738
405,1500.6845406413029,1077.3632088117085
406,1505.0625356546434,1078.9591612034606
407,1509.9726877949495,1080.8493196171155
408,1515.3229112476265,1082.8418580803254
409,1520.568285859483,1084.2587474271224
410,1523.6356784936843,1086.0613683340853
411,1526.13312254833,1088.279863026136
412,1529.4961433116052,1090.7235283609036
413,1533.9114453121258,1092.7553281628966
414,1539.6717101051197,1094.0695520357783
415,1545.2376752478988,1096.6889261088725
416,1551.5593816638466,1098.7824334096456
417,1554.8817706119535,1101.3240068595535
418,1560.2257949561047,1104.0357769629154
419,1563.4930850861792,1107.2305936959585
420,1566.7374410482491,1110.165787865416
421,1572.7878587370012,1112.6019602875056
422,1575.8337463899745,1114.8239942473142
423,1579.9227569326822,1118.7761375605098
424,1583.581186752667,1121.8736556401104
425,1588.3720320543616,1124.048324924285
426,1593.081863702465,1136.9630423579838
427,1596.1695955644313,1138.641961276951
428,1601.6908082545194,1140.8881848102922
429,1605.0662051383813,1143.7179652442248
430,1610.9771850477548,1145.7817620663695
431,1615.9767276185994,1148.3314631302283
432,1620.4864860581401,1150.5366145915057
433,1625.3738564164123,1152.9924033632346
434,1630.0995770701206,1155.7538940423615
435,1632.7973088183578,1160.0507414519718
436,1639.702209393541,1163.1208583693651
437,1643.8780712050498,1165.9212370501295
438,1647.0106149351407,1168.8222641150726
439,1651.5113756265807,1171.1052223748434
440,1657.7368548031557,1174.3881909158824
441,1662.6534478886404,1177.4495252285647
442,1665.1925511638794,1180.8443016776425
443,1670.5982849898976,1184.1771992054933
444,1675.7338538771107,1187.5062741875176
445,1681.738345843818,1190.3457894679982
446,1686.368243000583,1192.9698603406528
447,1690.5655017560255,1195.5263920552593
448,1695.186243788164,1198.6373265173372
449,1700.7932683322163,1201.1895658481947
450,1707.0086078430575,1204.959784858517
451,1713.9551937962738,1221.4777541737974
452,1718.6022186407058,1224.4299112933961
453,1725.6757743150736,1227.216780782259
454,1732.269578540357,1230.2544486371526
455,1736.6441713614738,1232.9099025982187
456,1739.9187450979812,1235.9216767970468
457,1744.3462355925296,1238.609964524402
458,1750.1583747822692,1240.5512532703192
459,1755.2874813414664,1242.6473442678346
460,1762.0674723608274,1244.8629848710357
461,1768.2705572735003,1247.4285914463953
462,1772.379713337032,1249.7660701610591
463,1777.9451198578856,1252.4803817163415
464,1781.9564679551415,1254.6800874248934
465,1786.8574122363336,1257.733605404204
466,1792.74347750684,1259.9056581122659
467,1799.5726820284592,1262.8624192135217
468,1804.5122196603281,1264.9052549181663
469,1808.4645609134857,1266.6727453508881
470,1815.9288602576532,1269.2526367438747
471,1820.0524996774134,1272.4332854823253
472,1828.3369626952845,1275.210782119243
473,1834.0128903510042,1279.2300749915353
474,1838.4991782253157,1282.3568127777476
475,1843.297670439022,1285.018241569934
476,1847.1351694772052,1293.9045952358574
477,1854.1139448428728,1295.978886865386
478,1858.1587442109626,1298.175544764966
479,1864.3374481295502,1300.15205639944
480,1868.376542903777,1303.2350120988965
481,1872.1318554627992,1306.706664081421
482,1877.3869858251846,1308.602090139919
483,1882.3583745242072,1310.8037071284537
484,1886.5610284203938,1312.9326316045945
485,1890.341338764855,1315.799198158659
486,1896.4564002278107,1317.7836096331155
487,1905.3909847920813,1319.8768551824098
488,1908.8924128313558,1322.1864663328336
489,1917.5282678685346,1324.8387538296984
490,1926.1690961413772,1327.1737064312615
491,1931.4973331466429,1329.6216580920964
492,1936.2978765377607,1332.6116789311088
493,1942.0972660468533,1334.8149141860947
494,1946.5221910205637,1337.1226216069813
495,1949.880973326105,1340.2493310986297
496,1953.801303203349,1343.1778283158042
497,1958.7675891233978,1345.6751907438468
498,1962.80433623343,1349.0570397593813
499,1966.7421707360932,1351.1902302868482
500,1973.5972488280022,1354.8640178863627
501,1977.2120375262691,1365.6371877804618
502,1982.1589729272587,1367.4979476574435
503,1988.014994494634,1370.0670047232556
504,1993.128800673638,1372.1072319615428
505,1997.8243031664645,1374.3849889074822
506,2002.151399464305,1377.1085641322347
507,2013.0716136680321,1379.442591273277
508,2016.1927489063935,1381.3696380275187
509,2023.8685199310403,1383.8388703450096
510,2027.6983575707416,1385.0037591310172
511,2030.2552777655958,1386.939818798741
512,2035.7578352511243,1389.4810421967406
513,2039.2639253646046,1391.6065495502078
514,2045.5594918279216,1393.8058930025813
515,2050.18958849579,1396.1203751086507
516,2054.7436705708615,1398.97033468638
517,2060.5389539637604,1401.1187368656233
518,2069.3394868145474,1403.5626019310764
519,2075.688490327698,1405.9058917726477
520,2079.7751627830708,1408.1596261226066
521,2083.5807849578273,1410.3680928563779
522,2088.8914454442074,1412.4893843517862
523,2092.7474560228256,1414.5768357383486
524,2098.8961990713865,1417.7772176221451
525,2104.9072439368724,1420.239234570135
526,2107.8655497611576,1437.4983781384747
527,2112.3762489552423,1439.3049536578144
528,2116.923566935199,1441.783708300404
529,2121.1524100566066,1443.3491613166118
530,2125.7218193101867,1445.1817475591251
531,2128.564289551108,1447.2036304473684
532,2134.0869073633507,1449.6881867491988
533,2137.7758433699396,1453.0241608193792
534,2142.5733774703544,1455.2146650745567
535,2147.5061502617564,1457.1291730837622
536,2150.648014383409,1459.3276344092696
537,2157.348533807511,1461.9929656252175
538,2161.8497623147027,1463.8232018049027
539,2166.71743087007,1466.1646010021745
540,2168.3500343190126,1468.5731344163917
541,2171.6653650779335,1471.123781101536
542,2174.9758526965334,1472.5502763676457
543,2178.6137587481576,1474.9466568376022
544,2181.9004956466238,1478.4293361673554
545,2186.911421602775,1480.3593911961323
546,2193.288908960279,1482.7196252727513
547,2198.7437573626576,1485.5340631932875
548,2201.698820610684,1488.4077964944356
549,2204.835198806218,1490.1824061509515
550,2210.0731714203293,1492.5273105501778
551,2214.863654304577,1500.794169396216
552,2220.1537565270846,1507.4830041602202
553,2224.3971003759825,1513.1124557515911
554,2227.9763441293217,1518.6608897702233
555,2232.948005827794,1525.3338173703983
556,2237.0845224755967,1531.314381749832
557,2242.692799964795,1536.5146324695538
558,2247.272952952075,1541.8818078468503
559,2251.3962434215096,1547.6193680954739
560,2257.5352425807937,1550.0252801767701
561,2262.361251494515,1551.5525363003467
562,2266.9679007755444,1553.9631387838597
563,2271.5197569443326,1556.4028351609213
564,2277.6058242147988,1559.51083403776
565,2283.823004561067,1561.478308632618
566,2288.6852673606177,1562.9631676303236
567,2292.6871248380753,1566.308491337076
568,2295.4477871280624,1570.7508496075636
569,2299.8418028211377,1573.5677022287446
570,2303.2725423222214,1576.3180259652313
571,2308.3400392957665,1580.2239923105562
572,2315.554287369945,1584.7440608790237
573,2321.23867855505,1587.6846035237998
574,2326.322066909752,1591.0911367611302
575,2331.2412292372405,1593.1606390929592
576,2337.655064027483,1600.7101302696335
577,2341.510345845522,1603.0018244675275
578,2344.836895149634,1604.7266727320866
579,2349.0836633048966,1606.4065519205822
580,2353.249517217168,1608.128999458669
581,2357.7441541648477,1610.06458162837
582,2362.4559869226523,1612.5788791556242
583,2366.2795202292514,1614.0706639428054
584,2371.106066491942,1616.2387270311515
585,2375.568461576784,1618.2632495820658
586,2379.3816879680444,1620.9297811531285
587,2387.050058349836,1623.730425608602
588,2392.5918099497853,1626.0379375966552
589,2397.8886939553336,1628.4351353910683
590,2403.1156797968943,1630.7941775822576
591,2407.8451396270684,1633.3856680430947
592,2412.356874608083,1635.571392329167
593,2419.4313402822054,1637.9505822268693
594,2425.83818768678,1641.2243611169883
595,2430.3787724584627,1644.086829821977
596,2435.6615285730168,1646.4834441339792
597,2439.7885777877477,1649.3951998361124
598,2445.6604750411225,1651.5817070614946
599,2451.02130524894,1653.8719062889802
600,2457.6966920370437,1656.7185634585242
601,2463.9267564432516,1673.6896718489352
602,2467.1673279768993,1676.1231071229256
603,2473.012120693137,1678.670846653123
604,2477.9701449563595,1680.7712324957843
605,2482.4036823154097,1682.9958401198137
606,2488.262933825822,1684.5292477256328
607,2494.429918808115,1687.0092612547444
608,2498.437471113322,1688.6045517537716
609,2503.3732221499254,1690.4919656387365
610,2509.1923068430024,1692.2921577588188
611,2512.837584974528,1694.9083573457626
612,2521.2909890327287,1697.3378168193408
613,2526.476037702307,1699.038362379292
614,2534.584535300817,1701.2628968056401
615,2539.4462495290813,1703.0902415664168
616,2543.5974453928015,1705.1975445370813
617,2550.0790122819853,1706.7833052919834
618,2556.0829817175677,1709.3085452317478
619,2563.2201786830447,1711.9323038574241
620,2568.2656299490395,1713.4325285487348
621,2572.2403141953682,1715.6147933068544
622,2575.9430223664226,1718.4633404377425
623,2580.4623980224515,1721.0290551406565
624,2589.0236885979484,1724.2651166953597
625,2593.6962179272064,1726.3314617054368
626,2599.4442147873474,1742.4338922012507
627,2603.4751019262603,1744.1901379765875
628,2609.2416265370584,1747.9368082021147
629,2612.4475467841344,1750.0216198310766
630,2621.646304396253,1752.8983504203945
631,2630.4782859306088,1755.5767391637846
632,2633.6842924157886,1757.842109388051
633,2641.4815418883763,1759.808184242286
634,2649.031635305733,1762.9708006125359
635,2653.9482628794735,1765.2209391044657
636,2657.5949834455723,1768.4009812569727
637,2663.92358058777,1771.1953647698024
638,2668.1814403865815,1775.0955549747841
639,2675.6165557571476,1777.695204030858
640,2679.8258854413084,1780.9670881120167
641,2685.589574717758,1784.0361087199487
642,2690.4439730013,1786.436051994803
643,2696.839595861058,1790.035007792725
644,2701.751236445311,1792.926477425938
645,2708.32678287392,1795.4997717391095
646,2711.2521277535243,1799.7730134312399
647,2716.2935786740363,1802.557953036761
648,2719.323282508334,1805.3106003442706
649,2722.6964820800654,1808.063855857836
650,2728.4191936740654,1811.6080897564302
651,2732.8326719849524,1825.2586693467429
652,2737.8807119370285,1827.579814524381
653,2745.9362100791077,1830.4072154275036
654,2753.4396745010777,1832.2441892813745
655,2760.1637504019363,1835.7421417766304
656,2765.966919458823,1837.5049049799447
657,2771.1238213200063,1840.5953006157501
658,2777.3535330720715,1843.1088565604903
659,2781.312032970804,1845.7948103156862
660,2786.0875330593835,1848.4786394365926
661,2793.667861134128,1850.5339826119948
662,2797.9135263959097,1852.7725559297483
663,2803.12871135949,1855.527664513841
664,2806.053967525535,1857.5211343023223
665,2810.390089578194,1859.578318622681
666,2817.4297073866737,1861.4642301547535
667,2822.3567114215716,1863.0506462933934
668,2826.6218868724773,1865.9322314571073
669,2834.205869444731,1868.2418998559635
670,2838.59844662325,1870.617725661559
671,2843.414462050217,1874.0060575052262
672,2847.652137806663,1876.723788688798
673,2854.7899353791386,1879.7149220566148
674,2860.85402514753,1882.8448110639843
675,2867.6155348972743,1885.2091929515368
676,2871.204928982235,1897.7260313694633
677,2875.6707012746047,1900.7627893350482
678,2882.4423609457053,1903.5951065344366
679,2887.7052250049187,1906.0903658894354
680,2889.7836564456184,1908.7255493148093
681,2893.6948278054106,1910.683929941867
682,2899.277822367676,1912.9603116343917
683,2906.3378900176517,1914.8479880481173
684,2912.2248434879607,1916.423306001193
685,2916.8097528654616,1918.1223168328531
686,2920.358426738266,1920.389821204779
687,2925.98120288751,1922.9764021874787
688,2931.365283173572,1924.881976900473
689,2937.0721922348635,1927.537218032975
690,2942.0435417194417,1930.205273613661
691,2945.176409214133,1932.742452433881
692,2949.0102791892077,1934.4600301498865
693,2954.0321677531674,1936.2428400428596
694,2959.752945308227,1939.506951748671
695,2965.2289038317185,1941.1747135965838
696,2970.320965984365,1943.4928356345397
697,2975.5456445747463,1946.4443918876805
698,2982.428012418178,1950.7650286800938
699,2987.452835819967,1953.5996149234516
700,2993.5888575224885,1955.796011255985
701,2999.0038082727715,1970.3577128470793
702,3002.801138077289,1971.932336975725
703,3008.9749252511215,1974.2510431124492
704,3016.5460049971985,1976.0154841396964
705,3022.1426070151333,1978.8543352529086
706,3025.768164831134,1981.0508243970983
707,3035.024779468521,1984.005696628075
708,3039.356813877201,1986.2940114694618
709,3042.451324810431,1989.6224977208567
710,3045.781669949939,1991.9097886336756
711,3052.3500534772916,1995.6681488875226
712,3059.1171294905926,1997.6089874340032
713,3063.15589802313,1999.5444638626168
714,3068.8885841889423,2002.4761060110686
715,3074.459576960773,2005.0521982113557
716,3080.271846737047,2008.3080911970533
717,3084.995096463692,2012.1613186378524
718,3088.215361325941,2015.7788784668714
719,3093.4555452878603,2018.5583893090338
720,3099.1553109129545,2021.297918093323
721,3105.1483511089473,2025.2538656862537
722,3114.5144588645753,2027.676812115303
723,3119.0151238214016,2030.4288122431192
724,3125.669778345622,2033.4871610370296
725,3130.615914594832,2035.531158333018
726,3134.9496256080606,2043.711095393638
727,3139.648550635991,2046.1004830741294
728,3145.1755678962554,2049.540462298841
729,3151.96128204285,2051.7999922162476
730,3157.095507117931,2053.8905949262917


==> tikz_data2/real_spy_ohlcv_log1p_cumulative_distance_proxy.csv <==
t,raw,raw_restart
41,1.329975626118289,1.4790736082849731
42,1.81306744203129,1.9292417442313956
43,2.290007835695355,2.269014265318601
44,2.4508519535839763,2.4477590060732317
45,2.6334464405453373,2.6654360934604733
46,2.8472433956814207,2.839616504316486
47,3.031777561539832,3.006018023931757
48,3.1293953809689796,3.0880151010007273
49,3.2893066300223484,3.1974817009014864
50,3.4058520553521974,3.2925269531553325
51,3.494943623044964,3.5274290561478243
52,3.559789172535277,3.5901947749140724
53,3.6342753853201333,3.6666546111594704
54,3.7152324246666075,3.727616389707821
55,3.8193007656287565,3.7963411549540726
56,3.8755492930406787,3.8493808062997883
57,3.924613521858006,3.9013676537308433
58,3.977349601677526,3.93734047253401
59,4.038646451147149,3.970698260069182
60,4.080255392395036,4.01229576435459
61,4.124225829745616,4.045532923914583
62,4.170473397004774,4.077585206400412
63,4.227728639346321,4.109369258697411
64,4.2669269371893925,4.149046084992702
65,4.296478971172275,4.190274565749679
66,4.338398002259721,4.221822769035119
67,4.388125149655579,4.266864559783852
68,4.419235736603294,4.30066804166942
69,4.454523086962797,4.332565223342921
70,4.489537559652206,4.3650719289643405
71,4.521542970177756,4.39517490070592
72,4.559609854206141,4.419263117866096
73,4.588753918063105,4.460485309760375
74,4.620374388108945,4.482087485033933
75,4.662031809987629,4.5101583876703915
76,4.6878265577053435,4.67217632784841
77,4.709003822808577,4.697184976672422
78,4.734134528736019,4.7291713257326045
79,4.793864206646439,4.75215271379157
80,4.825028366293889,4.774415024660189
81,4.848300673532336,4.787579553435774
82,4.876688882967641,4.805227816032996
83,4.9058329627631085,4.827368595929848
84,4.929570615910318,4.8420093186459985
85,4.957478841984925,4.8582641810038
86,4.9786934330307995,4.874678303977213
87,4.994606513550616,4.8908479762392725
88,5.01588948011558,4.906276621671572
89,5.050241862562192,4.922914870385795
90,5.075543759390859,4.942825437653795
91,5.096394926142248,4.956391889851582
92,5.121804065931917,4.977327792437445
93,5.145212916295444,4.991236971506378
94,5.16157801940777,5.012569832466198
95,5.183172654461317,5.027525800593923
96,5.198181649281639,5.045510419355457
97,5.229008763401587,5.063129385733695
98,5.245913117354929,5.083528047534514
99,5.267606146352636,5.102467431467608
100,5.277784456818758,5.115411903017645
101,5.296903967146439,5.16703903774128
102,5.312972867126954,5.178404031911612
103,5.327368132214113,5.1891864632129465
104,5.34424872710092,5.201186253855566
105,5.356617011314414,5.214194513693029
106,5.370624947105942,5.225826789429255
107,5.382566594378222,5.239442171769448
108,5.394521598653645,5.258128785272613
109,5.413552271573135,5.273282160418094
110,5.42722800434179,5.28554099681581
111,5.44462057795388,5.29624732199614
112,5.463844080641199,5.305248770488137
113,5.483219272868182,5.319293002905181
114,5.496719892068977,5.330377120744024
115,5.51276000229422,5.3424259620154455
116,5.527964481192949,5.354071065902743
117,5.543880673537144,5.366169111187518
118,5.558076680674525,5.378886091308505
119,5.573089368575103,5.387614810540077
120,5.584371845372384,5.400608345962165
121,5.596779381239073,5.415275904321335
122,5.616083111170815,5.425451971928611
123,5.633489433139839,5.4361595038493595
124,5.643484636167823,5.449448818637903
125,5.654642279823595,5.465022186989303
126,5.669854277865732,5.524193776935635
127,5.685394738626808,5.531047266788754
128,5.697024281644645,5.544129944447512
129,5.708214760529078,5.557088345089199
130,5.722889189957223,5.5671287001141545
131,5.732680833151028,5.576441682907108
132,5.742885238101994,5.584455196632713
133,5.755689460431252,5.592630547950339
134,5.766591061564499,5.601849686524243
135,5.77750209357098,5.611930621659593
136,5.789892485832048,5.62431375063877
137,5.802205504224037,5.631974284085596
138,5.81631103802456,5.640535155255151
139,5.829275844282251,5.649856986058267
140,5.83824025634789,5.657485538232944
141,5.84874371616373,5.666570062189094
142,5.86175609948968,5.675564707602482
143,5.8737598854396635,5.682568776393176
144,5.887132201964951,5.689995803000103
145,5.899451785366133,5.698876213655592
146,5.909637066314815,5.706651290847529
147,5.919919163723478,5.7149136508532665
148,5.9341898861246625,5.7231964034566785
149,5.942609266974766,5.731255254362083
150,5.954718106578082,5.739352883551354
151,5.964050901641285,5.772989317972787
152,5.971851965358278,5.779029061968392
153,5.98175961735306,5.785405914579839
154,5.992745417675508,5.791360301294094
155,6.004180275899977,5.80132843030441
156,6.017556499417342,5.8096002454681095
157,6.028232516556044,5.8190641303609105
158,6.036852803771355,5.828544337468278
159,6.043150460208238,5.8346941467902775
160,6.051553730022353,5.840416834086049
161,6.05859027197859,5.851105537467642
162,6.066853455317005,5.860721766876282
163,6.073404272236968,5.870478266109277
164,6.083264748221153,5.877129647356139
165,6.094813939578246,5.884809218277647
166,6.104666591206516,5.896040134324532
167,6.114792952561404,5.906390682735615
168,6.126834315199325,5.913893574119211
169,6.133910781820935,5.92274140063365
170,6.141718922605145,5.932079168406322
171,6.148943616645243,5.94234688785718
172,6.157536271654731,5.951337173154013
173,6.166618370159601,5.9572159028658875
174,6.17519091503643,5.965803958378463
175,6.184452265947742,5.975039891989659
176,6.18958572504437,6.008971254553659
177,6.195891540119834,6.014986318135194
178,6.20582724659542,6.022635453257211
179,6.210926482419561,6.029445243671039
180,6.223167310653766,6.035161504642447
181,6.229178586770866,6.039233502708206
182,6.23882933079857,6.045746803139656
183,6.243557299673564,6.051593017483081
184,6.251690106222359,6.057288490688384
185,6.259123726928958,6.062420780652057
186,6.26791047736948,6.07053730278009
187,6.274433682912472,6.0755266754933785
188,6.28049190121878,6.081640542244211
189,6.28804855663513,6.086849429329576
190,6.294404311053477,6.093112226488271
191,6.30051136437835,6.099433122883711
192,6.308377222337096,6.1058719309613085
193,6.3149543928314,6.110760225784461
194,6.320072802890457,6.115691698414785
195,6.329115642782621,6.120075942027511
196,6.339130485345028,6.125957897650761
197,6.345810236848688,6.130364016472145
198,6.352571602905986,6.136130246587319
199,6.36189715320748,6.141325507732945
200,6.370595342100482,6.145833334975492
201,6.376301410410254,6.170485853764724
202,6.381460645753465,6.1734213173959915
203,6.392164529120661,6.177716170230222
204,6.402509649392514,6.181120985403075
205,6.406992271160696,6.184439043195912
206,6.413602265138331,6.190887889863135
207,6.420680430705135,6.194043142716283
208,6.425943516121513,6.198133157971578
209,6.429811791614299,6.203502631485838
210,6.435742536124088,6.207871412530113
211,6.43971533814176,6.212651271526177
212,6.445220970812062,6.218674670680255
213,6.451075196982153,6.222672369752275
214,6.458970072244909,6.227449802177351
215,6.466895276408263,6.231867160152361
216,6.47183329689743,6.238153127372368
217,6.478802048149227,6.24318363822648
218,6.48666198506359,6.2479729364576455
219,6.491514401417967,6.253451783789437
220,6.497732249244074,6.25857320684526
221,6.502724036500555,6.262129208520552
222,6.509669137719807,6.269350723306498
223,6.515433467598364,6.273469633284023
224,6.5207754608912705,6.27769469320738
225,6.525211411254,6.2844292180143455
226,6.531101583069075,6.300232389244452
227,6.536754590131968,6.30388207680399
228,6.541806568070733,6.308215699101804
229,6.546624257142763,6.312241166896251
230,6.552408329000515,6.316363026321842
231,6.557992657688827,6.3215819033894505
232,6.562355696719044,6.325251456007198
233,6.566412286515912,6.328853215601455
234,6.57116134509718,6.332478717313062
235,6.577906287272011,6.3385383449404
236,6.583408137649359,6.341782110639598
237,6.588849385218904,6.347306178246048
238,6.5941096470676595,6.3507355220885895
239,6.600301644551265,6.354549670863533
240,6.604754651935493,6.358168586707219
241,6.611006199623491,6.361716812136273
242,6.615423003976999,6.366760729100309
243,6.623779873812934,6.371141897750924
244,6.628261137856593,6.375762141024484
245,6.634887283462955,6.3796461305713645
246,6.640324623480173,6.384196474805043
247,6.6435290664269555,6.389509305942609
248,6.648024325612108,6.39624797730802
249,6.65412066968275,6.400569040840706
250,6.659004437286367,6.40429914200749
251,6.664301148858671,6.438811007735467
252,6.668102786576384,6.44276917872742
253,6.6759730502626535,6.445971423589878
254,6.680613837535987,6.449585235023263
255,6.686078491166198,6.453673453415759
256,6.691168365937513,6.457165918309285
257,6.697518498227982,6.4608395990252
258,6.701495536755376,6.463604032313453
259,6.705148205296973,6.466676936793256
260,6.709847826992858,6.46986970443024
261,6.71503937690685,6.473642649347889
262,6.7199436111606285,6.477065009910266
263,6.725360457676183,6.479928520762982
264,6.7304610648384084,6.4826036208254125
265,6.736639602102826,6.486302302288598
266,6.742536348436827,6.4901512737357825
267,6.74770275663138,6.493332561912018
268,6.753775647665791,6.497144840983034
269,6.757721215721431,6.502174124169628
270,6.76252028696887,6.505097866551173
271,6.770638677040302,6.5088679342309215
272,6.774978327929251,6.512304023956209
273,6.780626905633224,6.515614997305736
274,6.785360999001326,6.518797481829697
275,6.790213304588954,6.522327572213445
276,6.794387589196495,6.542619040919065
277,6.797624141927237,6.545888178659327
278,6.803579110731101,6.549522332878313
279,6.807661653404657,6.552816068310074
280,6.812392255465302,6.557867612960362
281,6.817853034994707,6.563215991231196
282,6.8218048246511955,6.565860017225511
283,6.827236546646516,6.568282346347856
284,6.83448006914941,6.571554871871774
285,6.838884342185094,6.574422983371511
286,6.846008833526521,6.5789295562455194
287,6.850916063219212,6.58267468340553
288,6.857124090653607,6.585197879500055
289,6.860950823899851,6.588852237826444
290,6.863568312923522,6.591961341093743
291,6.87004040847964,6.594725836348879
292,6.8759559565602695,6.597962022752397
293,6.88075805601322,6.601339494255899
294,6.885677583648179,6.603617452130905
295,6.890997797829002,6.608330340772185
296,6.895905982561892,6.611453188259545
297,6.9000437816550315,6.614323146722844
298,6.905331052257467,6.617288025011423
299,6.911422486214557,6.621259763214657
300,6.91624449636942,6.625059044671329
301,6.921435578796814,6.64397000340517
302,6.924684480972689,6.6460186139349515
303,6.929324637453377,6.649728451443124
304,6.935763033781141,6.653836789423386
305,6.938841778851978,6.657184328194233
306,6.943847196693342,6.660235856555009
307,6.94835674464143,6.663356050416556
308,6.952811420868743,6.66555639452369
309,6.957563148176576,6.668241346837581
310,6.961072700502821,6.671578878890362
311,6.96467882056889,6.6742501164151085
312,6.9675006841278595,6.677944725901389
313,6.970696998482775,6.682245853097854
314,6.975162755101606,6.68571843015043
315,6.978510003943741,6.688716493586943
316,6.982698203260673,6.691807809478927
317,6.986091153048936,6.6941951887124365
318,6.990423442766025,6.696836924664001
319,6.994799587926661,6.699776084423481
320,6.999331389263839,6.702872200112188
321,7.001472162565675,6.705558579385149
322,7.007378173848754,6.7081115836336975
323,7.012789409715985,6.711397095298695
324,7.015573953137878,6.71442309502782
325,7.021981076053713,6.717337592503688
326,7.0249782846760205,6.729969324537558
327,7.028346323456123,6.7326059130003175
328,7.031846234254972,6.736197988496551
329,7.0359482006991785,6.739055085351953
330,7.039282867130386,6.741677612119591
331,7.045094646799426,6.744960979867144
332,7.050593115163249,6.74878160688823
333,7.0545416598573185,6.751742838383293
334,7.05863992214114,6.755500351985052
335,7.06294538278374,6.759933088733073
336,7.068931351628884,6.76314753456035
337,7.071855262562538,6.766836150380937
338,7.07688914648626,6.770797585459991
339,7.081223091965237,6.775329358738826
340,7.086032562932322,6.777774923901779
341,7.0890047072579,6.781094015720137
342,7.091396486339832,6.784338403944952
343,7.095661412253455,6.78790032394623
344,7.100245262064325,6.79254338724051
345,7.103583947101246,6.7963668886185005
346,7.108385946139851,6.799110126805622
347,7.113839793694684,6.802118444016576
348,7.117590922291584,6.804885726041562
349,7.121143084065803,6.807519148686645
350,7.123890704274203,6.810700684515798
351,7.127690044817659,6.820538177963416
352,7.131105304797083,6.823040627910156
353,7.135989963586904,6.825806436423378
354,7.14078030701024,6.827516682152871
355,7.144745077283162,6.829958823504196
356,7.148901426596232,6.8326722337085455
357,7.152703336974201,6.835441919260855
358,7.156714467470146,6.837049865091589
359,7.159932129978456,6.839482953038297
360,7.162703360559201,6.842298176355317
361,7.16546549896289,6.846149981608662
362,7.168636943999142,6.8486015459538665
363,7.1720886366630445,6.851225706104789
364,7.175815926115025,6.854215456856753
365,7.179281585536074,6.856979035230555
366,7.183379770134083,6.860164542544212
367,7.185455478220301,6.862937492822875
368,7.189993672728621,6.8663731842846545
369,7.193962446874774,6.8695240158626
370,7.196738515331533,6.871968832610394
371,7.200200217267803,6.875015978025808
372,7.203748750241646,6.8796243058938975
373,7.207913185658165,6.882386764899222
374,7.2106043151980375,6.886004946917168
375,7.212988870394596,6.888917630399512
376,7.2168308782152915,6.903435331564053
377,7.220662267076122,6.905718673447081
378,7.223366660609708,6.908408416963787
379,7.227073222143933,6.911020775828035
380,7.2313244534520615,6.913868580530129
381,7.234495229048549,6.917224455040359
382,7.238394096980518,6.920354808117639
383,7.241184165035039,6.923926752387177
384,7.243883064412505,6.926906809704296
385,7.246364335454696,6.929057376514278
386,7.249030896113911,6.933308896859832
387,7.251383808296576,6.935510956559644
388,7.255508855151018,6.938080416349012
389,7.259382345829681,6.939906559827474
390,7.26407625583392,6.942248233782777
391,7.268008645456866,6.945470846929378
392,7.270485338469608,6.94727866554545
393,7.274170299535108,6.950255115442963
394,7.277690416507189,6.953207677857765
395,7.2822860728460235,6.955905543128673
396,7.285659591937435,6.959652906310955
397,7.2886914172035935,6.961742233200891
398,7.291322651750339,6.963884852411708
399,7.293742243100696,6.967055333934386
400,7.297120259322055,6.969344712787751
401,7.3019250947102785,6.973063837722113
402,7.304755784457932,6.975288637827687
403,7.308299417363567,6.979191364240407
404,7.3106690112681605,6.981620963990024
405,7.314342784061296,6.983199623118078
406,7.3172539318368,6.98467850570281
407,7.320508886526945,6.986427188726383
408,7.324043545662815,6.988267283977219
409,7.327496848947392,6.989573714434823
410,7.329510761152113,6.991233342136689
411,7.331147480559767,6.993272080757734
412,7.333347238494416,6.995512945092916
413,7.336227968006739,6.997372309123178
414,7.339973775703775,6.998573158074322
415,7.3435799529379215,7.000962272374982
416,7.347660062134995,7.00286765141446
417,7.349797718954288,7.005175963612231
418,7.353226557688607,7.007632990769723
419,7.35531714321178,7.010519962707994
420,7.357388738578254,7.013165002508111
421,7.36124064145491,7.015355049894254
422,7.36317415742962,7.017348419255604
423,7.365763978920848,7.0208840671329185
424,7.368075415907757,7.023646442300617
425,7.371094268808136,7.025581269204213
426,7.374053215435721,7.0369951381993285
427,7.375988338922498,7.03846942300322
428,7.379439250820245,7.040438473697502
429,7.381543117279939,7.042913567082945
430,7.385216769770234,7.044714830557302
431,7.38831346715356,7.0469357159072725
432,7.3910985914900955,7.048852516055699
433,7.394108187674618,7.050982864172231
434,7.397009653528749,7.053372994146138
435,7.398662221714808,7.0570806856971835
436,7.402879605636338,7.059721453115631
437,7.405421539604393,7.062124138192368
438,7.407324151550093,7.064607105239396
439,7.4100514555911525,7.066556746290272
440,7.4138116608542965,7.069353747263934
441,7.416771335201093,7.071954891784437
442,7.418296392977388,7.0748314648206145
443,7.421535504604042,7.077647577584468
444,7.424603045517715,7.080452565867104
445,7.42817771320576,7.0828388626216725
446,7.430925341476545,7.085039051038179
447,7.433409711536052,7.087177964819543
448,7.436137623877124,7.089774562193816
449,7.439437837791354,7.0918998113527865
450,7.443083414056575,7.095031030842684
451,7.447142233192436,7.108635024188611
452,7.44984827482873,7.111047009405593
453,7.453953321271357,7.113318624708866
454,7.457764833613616,7.115788805586088
455,7.460285550319753,7.117943189318608
456,7.462168267282136,7.120381053328094
457,7.464708230767052,7.122552064381125
458,7.468032776386563,7.124116887439075
459,7.470957474543416,7.125803747794322
460,7.474810452998966,7.127583729312983
461,7.478322626090597,7.129640912606647
462,7.480642447462991,7.13151149870557
463,7.483775838318659,7.1336792666712
464,7.4860282025090825,7.135432607120432
465,7.488773205482091,7.137861419442851
466,7.492060043268199,7.139585518029146
467,7.4958600499656285,7.141927723223772
468,7.498599608714731,7.143542761766299
469,7.500786257795974,7.144938014424215
470,7.504902915322409,7.1469710862393505
471,7.507169909447894,7.149471906303914
472,7.511708864716302,7.1516506400110345
473,7.5148067851784415,7.154795086848408
474,7.517248627806657,7.157234434117329
475,7.519853817574056,7.159306089432525
476,7.521932393183259,7.166192299787207
477,7.525701398946355,7.167792905745541
478,7.527879376335529,7.169485145927425
479,7.53119725304561,7.171005348239038
480,7.533360254741961,7.173371950250425
481,7.535367097970963,7.176030243931758
482,7.538168701279913,7.17747862206964
483,7.540811831591527,7.179158344841657
484,7.543040813538439,7.180779928022909
485,7.5450415593837565,7.182959220990861
486,7.548269531523749,7.184465082877333
487,7.552967196856063,7.186051079270408
488,7.554802191093628,7.187798096234075
489,7.5593136439378705,7.1898005599048265
490,7.5638074155459885,7.191560124517997
491,7.566568400458888,7.193401524112112
492,7.569049433998644,7.195646088845081
493,7.572038507850101,7.197296807213558
494,7.574313172299017,7.199022881935161
495,7.576036330728271,7.201356795229876
496,7.578043832064157,7.20353782506551
497,7.580581168215899,7.205394012027336
498,7.58263885881577,7.207902122213514
499,7.584642058224703,7.209480949580076
500,7.588119731895715,7.212194181677067
501,7.589948704377848,7.22010839387492
502,7.592446293197223,7.2214690287773395
503,7.595394817535779,7.223344551251557
504,7.59796254255485,7.22483150320011
505,7.60031443827469,7.22648896284296
506,7.602476919161937,7.228467232310839
507,7.607913630574856,7.230159445046095
508,7.60946209556315,7.2315544345761875
509,7.613260049003582,7.233339072752445
510,7.615149663210042,7.234179891961912
511,7.616409244359273,7.235575781912591
512,7.619114526121427,7.2374050397779435
513,7.620834453648743,7.238932485606828
514,7.623915365545565,7.240510539772913
515,7.626175190902134,7.242168522408555
516,7.628392944955769,7.24420632586912
517,7.631208047900401,7.2457397550680955
518,7.635467876104397,7.247481217947615
519,7.63852983204422,7.249148169143713
520,7.64049577768444,7.25074879584562
521,7.642323051646807,7.252314791577722
522,7.644867403631081,7.253816666919229
523,7.646710780538764,7.255292384773104
524,7.649643193476235,7.257550665272761
525,7.652501648009283,7.259284470415221
526,7.653905427740665,7.271355055523796
527,7.6560420656335895,7.272610143522713
528,7.658191438133038,7.274329657241487
529,7.660186140372579,7.275414091689306
530,7.662337021179365,7.276682084695313
531,7.663672678882253,7.278079191820359
532,7.666262630859245,7.279793334373353
533,7.667988908532553,7.282090274750028
534,7.670229518001845,7.283595652693142
535,7.6725280657949675,7.2849095047236005
536,7.6739893458144435,7.286416096656505
537,7.677098640565568,7.288239592823478
538,7.679181965526269,7.289489832806745
539,7.681430017750478,7.2910869743042275
540,7.6821828783131325,7.292727252852212
541,7.683709971654931,7.2944613861756595
542,7.685232510807888,7.295429921967326
543,7.6869029651996446,7.297054864153411
544,7.688409774039077,7.299411708730957
545,7.690702678994219,7.300715452753165
546,7.693613313551667,7.302307474120567
547,7.696096158636728,7.304202557206409
548,7.697438624161033,7.30613386791736
549,7.698861491132623,7.307324645411451
550,7.7012332745750305,7.308895923762945
551,7.7033975181333645,7.31441578524795
552,7.7057820500111145,7.318859791820512
553,7.707690650755187,7.322584708485734
554,7.709297720556705,7.326242490114695
555,7.711525705333142,7.330623941113022
556,7.713375655127258,7.334534539267313
557,7.715878358859734,7.337922516688755
558,7.717917623995074,7.341407250496617
559,7.719749925567632,7.345119082716383
560,7.722471759392125,7.3466714623195095
561,7.7246062667840425,7.347655653042067
562,7.726639511650284,7.349207119370219
563,7.728644519938741,7.3507748635861505
564,7.731319054310428,7.352768504357519
565,7.734043840617454,7.35402849903907
566,7.7361696492690495,7.35497837071946
567,7.737915899912442,7.3571150904575555
568,7.739118767660689,7.359945467811817
569,7.741030336181712,7.361736038809238
570,7.742520305758425,7.363481231796369
571,7.744717065422038,7.365954504789932
572,7.747836139665182,7.36880901519974
573,7.750286947050687,7.370661659436996
574,7.752473558069838,7.37280361147505
575,7.75458498518966,7.3741026316206195
576,7.757331284151883,7.378827168852778
577,7.758978430685758,7.380256925874396
578,7.7603975021373195,7.381331688697543
579,7.762206207910829,7.382377321868719
580,7.763977279321518,7.383448317463337
581,7.765884618318204,7.384650470286803
582,7.767880228068215,7.386209897285388
583,7.769496693048503,7.3871339894628925
584,7.771533475176881,7.388475484444492
585,7.773412903371839,7.389726540572125
586,7.775016126902947,7.391371942217371
587,7.778232436750839,7.393097189069081
588,7.780550366128994,7.394516424462036
589,7.782760864912695,7.395988691036143
590,7.784937414213228,7.397435410893137
591,7.78690271645851,7.399022274524127
592,7.7887739513359335,7.400358717999877
593,7.791701043053944,7.401811427115918
594,7.794344531763843,7.403806919604428
595,7.796213771499747,7.40554844589275
596,7.798384155416727,7.407004217242091
597,7.800076453691308,7.408770053267665
598,7.802479302300106,7.410094015018778
599,7.804667985945327,7.411478886803081
600,7.807386688547866,7.413197576690207
601,7.809917372624893,7.423383156556511
602,7.811231181745222,7.424835168265996
603,7.813596452169671,7.426353128590335
604,7.815598488782501,7.427602822065075
605,7.817385350753411,7.428924724561581
606,7.8197419351272766,7.429834887075109
607,7.822216305489127,7.431305161666174
608,7.8238209739827225,7.4322497874913696
609,7.825793771492449,7.433366238365402
610,7.8281146454630655,7.43442993532461
611,7.829565782836729,7.435973780308061
612,7.832922890135818,7.437405296918111
613,7.834976470217561,7.4384060958951626
614,7.838179475361919,7.439713760663141
615,7.840095033372091,7.440786664652738
616,7.841727741775377,7.44202251533224
617,7.8442716907244785,7.4429514958618315
618,7.846622427528615,7.444429069028162
619,7.849409687474988,7.445961978487427
620,7.851375389954242,7.446837417701215
621,7.852921206363975,7.448109487041962
622,7.854359100344458,7.449767509748417
623,7.856111338272288,7.451258557749312
624,7.859422300828571,7.4531360084941225
625,7.86122472436484,7.454332988917332
626,7.8634375612573475,7.463611948678324
627,7.86498643750287,7.464618790291812
628,7.867198073248996,7.466763344121244
629,7.868425527847928,7.4679546793433085
630,7.87193912685401,7.46959621824275
631,7.875301053165873,7.471122159430059
632,7.876518640672359,7.4724109791328805
633,7.879473732625721,7.473528178226374
634,7.8823268567602325,7.475322683488996
635,7.884180446811774,7.476597480419339
636,7.885553060515888,7.478396339619592
637,7.887930660987216,7.4799743760865915
638,7.889527127755833,7.482172725581553
639,7.8923087967115775,7.483635343043877
640,7.893880192240893,7.485473138787257
641,7.896027852147088,7.487193922983898
642,7.89783312151138,7.488537498820416
643,7.90020658202071,7.490548948375949
644,7.902025509649535,7.492162059296182
645,7.904455463408766,7.493595479494901
646,7.905534612199818,7.495971303602423
647,7.907391656100702,7.4975166334767565
648,7.908506006090841,7.499041701661551
649,7.9097452374490205,7.500564783753968
650,7.911844115974666,7.502522020678376
651,7.913459812771929,7.510024710129203
652,7.915304616630495,7.5112948869099
653,7.918241464158049,7.512839920508343
654,7.920969315965406,7.513842457341925
655,7.923407518538718,7.515748706160831
656,7.925507024333755,7.5167079686626765
657,7.9273690278980435,7.518387486170135
658,7.929613776942211,7.519751435216084
659,7.931037527577956,7.521206880533415
660,7.932752434616792,7.522659061833872
661,7.935468545302258,7.523769754282989
662,7.9369865945744404,7.524978061108256
663,7.938848149868274,7.526463174940982
664,7.939890802228199,7.527536361371505
665,7.941434333807222,7.528642642371088
666,7.943935167486193,7.529655744783252
667,7.945681779258315,7.530507165634677
668,7.947191314708374,7.5320518447881835
669,7.949869830613448,7.533288226504828
670,7.951417929124389,7.534558429807204
671,7.95311251239041,7.536367169068747
672,7.954601227291166,7.537815571575764
673,7.957103768716275,7.539407261226448
674,7.959224954324893,7.541070079696827
675,7.961584800343348,7.542324375892593
676,7.962835281724981,7.548938430456753
677,7.964388897937211,7.550536518889659
678,7.966740123587673,7.552024722468834
679,7.9685636616865265,7.5533339908906365
680,7.969282905748738,7.554714819257854
681,7.97063497091198,7.555739771338563
682,7.9725618122024,7.5569298359747075
683,7.974993127040523,7.557915617203887
684,7.977015940210721,7.558737535571211
685,7.9785885291729794,7.559623233858033
686,7.97980400171994,7.56080406836859
687,7.981726864699112,7.562149366175113
688,7.983564640230643,7.563139311612569
689,7.985508928329441,7.5645170764161564
690,7.9871995431357306,7.565899581083977
691,7.988263476157868,7.567212498807328
692,7.9895639337987125,7.5681003188873355
693,7.991264815653424,7.569021024698585
694,7.993198888385616,7.570704533254835
695,7.9950466956578365,7.571563610611276
696,7.99676190260773,7.572756469163475
697,7.9985187274581415,7.574273223749401
698,8.000828258103308,7.576489385075837
699,8.002511086249182,7.5779406508943055
700,8.004562224839983,7.579063726529351
701,8.006368837073698,7.586477778685299
702,8.00763381165059,7.587276210946825
703,8.009687027226867,7.588450779694059
704,8.012199198919161,7.589343655279397
705,8.014052167671144,7.590778552928232
706,8.015250717000793,7.591887357546575
707,8.01830430036249,7.593377062954994
708,8.019730160498519,7.5945291991293375
709,8.020747454643752,7.59620268172783
710,8.021841122316015,7.597351055080805
711,8.023994645014753,7.599235144788784
712,8.026208471825163,7.600206711282385
713,8.027527410121962,7.6011746544250025
714,8.029396548127547,7.602639003881333
715,8.031209624995396,7.60392398922589
716,8.033097727984785,7.605545708555964
717,8.03462944395998,7.607461560848082
718,8.03567240927304,7.609256903023784
719,8.037367255358943,7.610634147340656
720,8.039207489512762,7.611989727052277
721,8.041138765320426,7.613943980851276
722,8.044149572918645,7.615139042819007
723,8.045593128170434,7.616494672846344
724,8.047723748538154,7.617999056798598
725,8.04930441695814,7.619003226913982
726,8.050687318078547,7.623011784850698
727,8.052184602363393,7.62417967242629
728,8.053942888766827,7.625858677531274
729,8.056097379749668,7.626959990069599
730,8.057724437270862,7.627977887034427


==> tikz_data2/real_spy_ohlcv_mean_average_error.csv <==
t,raw,raw_restart
41,5.226464503086596,6.443386540444131
42,4.99162260489695,5.597499145975565
43,5.897980026829276,5.1376660671586185
44,4.975649213954463,4.92001252078543
45,4.781818155481216,5.153659392331665
46,5.424732756383548,5.616234220043528
47,5.974058906494416,5.58094615456374
48,5.840082368522913,5.283479386707536
49,6.070741894756231,5.347542713475828
50,6.127895218985965,5.311077360236407
51,5.985038077388341,6.409061931007457
52,5.757433941374567,6.285575911785318
53,5.700874027629334,6.345799399912163
54,5.635855355496157,6.302445587274056
55,5.624609899219771,6.333798715453506
56,5.650597054888251,6.221420762920586
57,5.5716178110381085,6.2636380153957
58,5.5861605464439865,6.079574664941419
59,5.798171141892876,5.897264419304602
60,5.766360716033357,5.835436349713098
61,5.816666894814582,5.717386924435072
62,5.708722473924128,5.6837831116483155
63,5.819866003516811,5.543441049555169
64,5.802203634044826,5.548734026263191
65,5.7678246371811674,5.424907080952645
66,5.603298949501534,5.3931400861924
67,5.798262356901699,5.445831210844793
68,5.791440399824542,5.364819400976264
69,5.783906375862269,5.376532208205959
70,5.79935092637612,5.343675297754832
71,5.78733188632824,5.31815663019922
72,5.83491510278249,5.235897084040157
73,5.8063425383603855,5.2971324488986005
74,5.857023802152795,5.226966899208149
75,5.795685414342843,5.2044966776705195
76,5.738416480706411,6.179898088260712
77,5.712650949581111,6.206808864831023
78,5.741141284131556,6.28131864942416
79,5.996522541615541,6.271749483356872
80,6.06347130115843,6.225304096176042
81,6.010998270518079,6.13156440761903
82,6.06350036931928,6.050963759812082
83,6.079896055989866,6.02508851384372
84,6.076074391714155,5.964144986368182
85,6.118917854566656,5.899283467375243
86,6.158551110159364,5.853595262774848
87,6.122358839704829,5.805375949082779
88,6.165821656179067,5.737930019731329
89,6.320917662361678,5.685643474330941
90,6.317228941676124,5.687768512573747
91,6.324101374863362,5.622748237407257
92,6.409918498139892,5.620016760551229
93,6.452923854216291,5.574083130897478
94,6.46297918913881,5.601098182259713
95,6.4943922102499,5.546342694161119
96,6.482721325726142,5.5438672728599965
97,6.612077378620855,5.5092972797178685
98,6.6220326343408615,5.526838076474947
99,6.671174126017561,5.528374758825204
100,6.62322178286725,5.491142972799172
101,6.671723575448324,5.744000479289008
102,6.671644763508254,5.719601912526552
103,6.634930385469951,5.689879481276502
104,6.68361858364439,5.689899893809059
105,6.656368968531617,5.643277942013006
106,6.640725091559195,5.623567569662794
107,6.5794361336768254,5.621772615358591
108,6.542067120705264,5.675058500098609
109,6.599660742099172,5.67498500032087
110,6.613458306594391,5.661078159151309
111,6.662976808836987,5.645414369801798
112,6.709175700949498,5.610206273839953
113,6.755079143625871,5.60575363463619
114,6.7897014886649565,5.611110844060547
115,6.837094032006692,5.599168915183567
116,6.849466789954393,5.612706755609634
117,6.878874333400859,5.603829353304318
118,6.891946122517909,5.596271079144705
119,6.89850186777712,5.571599059245436
120,6.893844021705517,5.581357903128797
121,6.915154782135527,5.6038579031430915
122,6.991523925385396,5.605088711712154
123,6.998174156690468,5.571625555070719
124,6.972084304414988,5.583224712710311
125,6.941575777998981,5.5948787216517415
126,6.9697206230857525,6.004525797278793
127,7.017276986584963,5.970688925762005
128,7.000667160481492,5.977446669834367
129,6.989883134648374,5.9645532014958516
130,7.008160170726767,5.9487672676477015
131,7.008455458581386,5.948313716271787
132,6.987208506211479,5.918406205965566
133,6.982486914521548,5.891133640998094
134,6.992633711611531,5.874453109931485
135,6.992740981567202,5.861126955490772
136,7.010345943962938,5.877679289664683
137,7.0196366284187794,5.857667146188728
138,7.053016571065932,5.8366131796575695
139,7.046284585347359,5.84970851359785
140,7.038744103173034,5.816337349396698
141,7.043338283379411,5.7895401021382105
142,7.074761597476731,5.79449802719431
143,7.080830759454769,5.76583703085772
144,7.1141200435331164,5.73814707290039
145,7.126425098119417,5.719445953558023
146,7.136959969357906,5.685767074542324
147,7.139342496600002,5.676305673527818
148,7.176440523120859,5.675672793759888
149,7.169048112631647,5.6605977417445255
150,7.202698478367686,5.659623129572378
151,7.204472683923788,5.866757016628122
152,7.168748005380599,5.844460651252763
153,7.20116797452346,5.834380929258966
154,7.22525557863296,5.8117438446433995
155,7.260888803633501,5.8201522016631015
156,7.298525045914952,5.815689729114808
157,7.301981168972417,5.834485865103036
158,7.306091278037506,5.851436949371528
159,7.278338572110009,5.815262430874917
160,7.2693230281324555,5.784603668457568
161,7.246498356496617,5.817350279438219
162,7.239282438093723,5.8187805442740155
163,7.22788361302019,5.825995990807476
164,7.247756494975266,5.81447831875995
165,7.2840471551815975,5.800058772738236
166,7.299453989598951,5.822452580107477
167,7.323943464170908,5.839998404633367
168,7.364051620994395,5.830589111208768
169,7.3525079126264306,5.846435945932996
170,7.345991076943947,5.846598828158592
171,7.343975977949464,5.868070252809903
172,7.34411547820403,5.877884394511463
173,7.371592827173106,5.865248552118488
174,7.368793224936327,5.87006436052156
175,7.392891267473752,5.879171569013704
176,7.366135303325944,6.100322962643571
177,7.355285065491585,6.109150578005537
178,7.389719898376518,6.111167465531725
179,7.362750923368661,6.116621856557628
180,7.407532779261685,6.1104304558682525
181,7.395618559738226,6.0975823070272295
182,7.421993062221482,6.085666431012026
183,7.398828927748202,6.066506294448244
184,7.41217614536896,6.050956622386844
185,7.404592084423058,6.047108276304055
186,7.435034214579419,6.0531412531275794
187,7.426931447893144,6.0454063693379885
188,7.430156034646544,6.035932281723722
189,7.436962762266065,6.020453964712724
190,7.43120547320465,6.020137383493103
191,7.43942950464371,6.015550403738533
192,7.465183354585957,6.0224048316085375
193,7.468721302488237,6.015179317415739
194,7.438367589210454,5.999819465736627
195,7.4906563575204315,5.9971464625631015
196,7.538954326884441,6.015591080043401
197,7.5401860630031114,6.005829599964188
198,7.5433283339967385,6.002961296453863
199,7.573072286117584,5.9926538804397635
200,7.612086768142897,5.975281718652285
201,7.610400782530638,6.1265840003156145
202,7.586168842287965,6.10334769768244
203,7.643582122049522,6.098195345726758
204,7.687173846548613,6.084001865471554
205,7.677643691861454,6.063510073572704
206,7.690793397402371,6.0834062007119645
207,7.711197432418414,6.065711058997703
208,7.711675567183693,6.0425456473014005
209,7.697872822142657,6.041440073233488
210,7.7075984057244264,6.042571156472002
211,7.68712210769127,6.0416892945676945
212,7.68575629941269,6.028881347356795
213,7.6621396491049385,6.014694113616536
214,7.689069484066677,6.013736461412466
215,7.709399742243412,6.007862709581553
216,7.68893554831973,6.019284507649479
217,7.707231038516391,6.008915080437163
218,7.73981156667427,5.997384891681318
219,7.740869370021758,6.000734098850553
220,7.749526755455471,5.9855019135204595
221,7.750031438111285,5.974487235312833
222,7.751662393409023,5.997466183462006
223,7.749201446818847,5.987828513132467
224,7.739882118951679,5.980350610714652
225,7.7363852720544495,6.0006936601905885
226,7.739999960367563,6.0917901381259165
227,7.750214523365819,6.089648594461775
228,7.737610140123035,6.083466710305164
229,7.715411818818649,6.079512393242791
230,7.725045531581675,6.071363474591713
231,7.733842761059542,6.079925279482967
232,7.7233328737648455,6.063022649786604
233,7.712864501000721,6.0605933303731545
234,7.718946529512172,6.058884646305703
235,7.750278654636181,6.071212302563646
236,7.7374834267539585,6.061581836948703
237,7.746758096205581,6.075990691394258
238,7.7549325253607115,6.072523186376131
239,7.758397859308381,6.063334435750502
240,7.749783021004903,6.0611035181676005
241,7.767751872933753,6.059237758808005
242,7.765679854955398,6.058237720180389
243,7.799045101601638,6.061014522480089
244,7.785710579360074,6.0735771679513
245,7.804777097622222,6.063947462358116
246,7.810961483704653,6.0643990697728265
247,7.801532013722676,6.078460605351332
248,7.788120525613477,6.090110493628739
249,7.800289048593243,6.097063387223844
250,7.805767913328006,6.079793883159804
251,7.821189454404723,6.318842645438917
252,7.802317690126132,6.300406351202143
253,7.830347069273663,6.297219045297624
254,7.826314197136906,6.289550648954744
255,7.840413621082056,6.28315810967923
256,7.842241801468778,6.279288762052305
257,7.852201935544918,6.268886672564252
258,7.8498991954545305,6.251304508046005
259,7.834984357315772,6.231282631767778
260,7.832271923633952,6.225533408043959
261,7.839769202604542,6.213363848477768
262,7.842391965173442,6.203409359404469
263,7.850386723566032,6.19383178319665
264,7.862306887704557,6.17970417044984
265,7.877907983645243,6.176189703804394
266,7.897691900854299,6.174962626287873
267,7.901707362990775,6.166008554368978
268,7.920865839879516,6.162016640117378
269,7.915396560735496,6.169573040420945
270,7.907544929165825,6.156500179230833
271,7.942250935809892,6.1502162539072724
272,7.938551579609297,6.1363806416851965
273,7.951009824408712,6.124065301455007
274,7.948959378960717,6.109614348261216
275,7.954310149981508,6.104173213104593
276,7.95100657583719,6.226279360264507
277,7.932177861853169,6.221743473791657
278,7.94979213377687,6.215327340160586
279,7.941839579034519,6.207643964235267
280,7.9480535266339665,6.216212488202583
281,7.9609776955773555,6.2230717603771595
282,7.956337732278873,6.208831998487297
283,7.9723177508132945,6.199603923846774
284,8.003756930200238,6.195131965811649
285,7.997129452520847,6.182089274740102
286,8.027589139075706,6.189858280599607
287,8.040650359722934,6.189363320501191
288,8.06252604735515,6.176929198201375
289,8.062750035417796,6.169824592285348
290,8.037438804133405,6.166170388971751
291,8.070751306319197,6.149966920150074
292,8.090193241355632,6.142091876455125
293,8.10577802643197,6.140061595699706
294,8.121492539923453,6.130539408214
295,8.14057092048001,6.131979788459961
296,8.144499659887908,6.1262760048564715
297,8.14967784572303,6.121587219148529
298,8.165389617425012,6.114740205543356
299,8.19790492542556,6.113505852350286
300,8.210813405096234,6.113148629128568
301,8.229063192106608,6.237882253154041
302,8.221235677328819,6.224582723379937
303,8.228342560604252,6.225778512600543
304,8.257413635133469,6.2321733201821745
305,8.245552001254465,6.23028779724859
306,8.261321657269317,6.2214620300865855
307,8.271484714620502,6.207530802896173
308,8.27587315325256,6.192053478122877
309,8.28551460584484,6.180583646802868
310,8.286167229594673,6.174926999241821
311,8.284762891900128,6.166315198971148
312,8.27267515818406,6.165741124090232
313,8.266874325564489,6.16667228451359
314,8.275729247452265,6.160112374340184
315,8.266641529649952,6.151187064022989
316,8.26822097053422,6.1436286588641655
317,8.262311838921246,6.133643574119846
318,8.28005692133542,6.123437430628163
319,8.283625030839325,6.114636845548254
320,8.297609684972935,6.110041020983295
321,8.283224011580465,6.096728728119538
322,8.312257626054512,6.090075786710729
323,8.333585611676066,6.08314272368815
324,8.327708569238037,6.081347297087664
325,8.357549488491967,6.074813933604059
326,8.354937157330944,6.147516541927875
327,8.35076496090148,6.14418587003445
328,8.352670385917014,6.144766565290016
329,8.359152755238703,6.1396556798879525
330,8.358240837907058,6.132658657079202
331,8.386616973269783,6.127008770538174
332,8.410778945370467,6.136308886733009
333,8.418376845326803,6.1300356923969215
334,8.422667656277651,6.139141723377175
335,8.42890861212603,6.149500940925546
336,8.453109719074773,6.1495224968719056
337,8.449018885637098,6.153789090631991
338,8.465523783371042,6.157840168627848
339,8.480134049296016,6.164073511021153
340,8.490480190568464,6.156559283999678
341,8.486604646864377,6.164277562395242
342,8.48100499064641,6.157219238412201
343,8.479912891979854,6.160053622328466
344,8.491100007652584,6.165291195559504
345,8.489734151668133,6.166948253402195
346,8.505840397124825,6.1681794196320725
347,8.524424276077772,6.16046887252367
348,8.530727518530085,6.158257894537658
349,8.536208373502822,6.15250670361668
350,8.527577422419563,6.143542614312029
351,8.530121632471905,6.188266081744655
352,8.53828766282533,6.191727536277409
353,8.547757958583578,6.188190699608472
354,8.564761412742195,6.180180785029712
355,8.574146240080516,6.173504156759366
356,8.585701867667089,6.166404320867495
357,8.594871469434283,6.1588686078394
358,8.599858272951115,6.144669170736356
359,8.603467000777044,6.137274645078947
360,8.595953125659197,6.1362901238196965
361,8.593079117070712,6.143072571484835
362,8.586742637430604,6.133228854658974
363,8.593383389514242,6.127217762851715
364,8.605116433852766,6.1233081340633175
365,8.606302336986422,6.117783942225582
366,8.622049403231353,6.114912853056962
367,8.605599038584153,6.110637005617497
368,8.626267084815181,6.110627351450607
369,8.636182259730285,6.116400710103906
370,8.628528559437713,6.105492186691664
371,8.633381190930173,6.107342880061078
372,8.643629847177014,6.11521673140087
373,8.65905368413717,6.112120903284179
374,8.656375417294829,6.112587338474987
375,8.650360201908756,6.10801470516784
376,8.656540568811513,6.186995309520408
377,8.66301699537668,6.183997077466647
378,8.662652081185044,6.177616995818075
379,8.669435430150756,6.175324051005343
380,8.677362968030199,6.1779687391012486
381,8.680502314921542,6.186690701834793
382,8.68990079463196,6.1843087725898735
383,8.691460949839426,6.193432627922896
384,8.691461571408755,6.194136785900351
385,8.687980901889462,6.187702558987903
386,8.676508146649109,6.201387492925895
387,8.665233219367742,6.1981668594967845
388,8.681179563749211,6.1970633662048815
389,8.695662845112968,6.187680909722047
390,8.721322384542505,6.181458556956347
391,8.73469976074502,6.188223356516407
392,8.73011128803901,6.180272719352817
393,8.743131368900112,6.18082476196771
394,8.748831032244986,6.178996668259417
395,8.765967815830894,6.1793512767035255
396,8.780187930028877,6.195028199804069
397,8.78057932250825,6.186933417851724
398,8.784426014324996,6.1801107838256595
399,8.79101437091308,6.1875594256007505
400,8.80158080871284,6.1876846338039515
401,8.828964735728905,6.193650655516194
402,8.830565800304704,6.1893912058212335
403,8.848956581407643,6.197960555810351
404,8.842335755965104,6.197162384536234
405,8.856979901614636,6.189706236751493
406,8.854949131429617,6.1778816218149455
407,8.860724514559063,6.171787698940889
408,8.868263744403379,6.164413271029026
409,8.877477949338418,6.157933974074532
410,8.866321828488902,6.1517873923534845
411,8.855469293037876,6.144388753108292
412,8.842546526822558,6.141985831846046
413,8.83984347902712,6.1423986956908765
414,8.862525589047282,6.136106394949881
415,8.878499944826169,6.132750043430821
416,8.893626421219974,6.126987477834248
417,8.886545113186795,6.123029526427387
418,8.895549598033671,6.11825070566795
419,8.883129244352142,6.122344249006165
420,8.878688909909075,6.125644354642063
421,8.901169691223057,6.1157765516733935
422,8.89042051297407,6.1127883428713625
423,8.88605053441305,6.116759423968169
424,8.881376894147804,6.118590232508122
425,8.889168639316548,6.111692531606228
426,8.890620739025712,6.175740535215873
427,8.88104067402955,6.168311622001634
428,8.893647738746806,6.162575224452519
429,8.886150010282051,6.159924586157679
430,8.904286631212083,6.156570418929211
431,8.906805685547038,6.155967543919216
432,8.906814691612043,6.154731101092602
433,8.909974111242965,6.143984609503705
434,8.918754815996472,6.147920837850997
435,8.909567041097407,6.155800827854429
436,8.929205690538529,6.158128670277246
437,8.92851009927061,6.16104328222968
438,8.918163783415725,6.159778533460686
439,8.922370441512292,6.153580126822011
440,8.927624682507195,6.161654040067338
441,8.93595745786584,6.159944258005293
442,8.930766723380936,6.162885034941539
443,8.944489651509308,6.1636767737408995
444,8.952586345967696,6.1635960562493
445,8.965333788922884,6.161607668553629
446,8.963363094052792,6.15645765505723
447,8.955880453633924,6.1562366938493644
448,8.952247802310463,6.155000706155652
449,8.957431555009334,6.148374122451145
450,8.971528420571381,6.153506416505871
451,8.990129401899372,6.232829399699763
452,8.987369273193393,6.236475134505823
453,9.012771175170887,6.235312405061958
454,9.03168132641686,6.2371785550749
455,9.035757672031226,6.232380245597168
456,9.031513022775655,6.229911633072159
457,9.030901683864103,6.229355753978641
458,9.035064180481474,6.2199163217747335
459,9.034493627646334,6.213032651175485
460,9.054650786058252,6.207475322077997
461,9.072018628683614,6.1977160337945785
462,9.068015380848536,6.1905960323684
463,9.076809059131895,6.187821073380492
464,9.078809895833382,6.181484220056688
465,9.086276215143018,6.179815326721124
466,9.095809847439709,6.174090550088961
467,9.114552563622699,6.172031799527532
468,9.11713197120359,6.168781601958892
469,9.114549698927535,6.15997414482408
470,9.136191989337377,6.153568723532221
471,9.132905490969724,6.15575550255836
472,9.1556848235967,6.155128975132476
473,9.162009440427113,6.159969398412464
474,9.158242063993843,6.159457668697079
475,9.16495297245531,6.155652993564388
476,9.164086593901033,6.195932902115042
477,9.181990266055493,6.19158285931719
478,9.180477748542978,6.189911035343291
479,9.19139349761154,6.1854722513796405
480,9.190493154445202,6.187541090123619
481,9.185888912195676,6.190775902628936
482,9.192243111543572,6.185740502449382
483,9.201588694242147,6.182825889228153
484,9.198467175238475,6.177164267259923
485,9.19643335905579,6.177193139302641
486,9.210519045487096,6.172883446541083
487,9.23590177488911,6.167803991779439
488,9.229137430093072,6.163070619999622
489,9.255924067447843,6.157519972702863
490,9.278911402592877,6.147822855646619
491,9.286773153017112,6.14600896062906
492,9.28753446421548,6.1455276518174715
493,9.294387134195437,6.142892795298581
494,9.295477615272299,6.138151372798352
495,9.28687459087349,6.135831427223049
496,9.280631271043815,6.129454536244364
497,9.291023335589466,6.128679660728561
498,9.289742460902414,6.128752354442985
499,9.279540552744072,6.119107557025316
500,9.297995384996968,6.125269878561897
501,9.292072506924859,6.167347908611137
502,9.29407249289154,6.158695221177235
503,9.303530122485945,6.154662234923446
504,9.306007042319473,6.147948432389152
505,9.304742972916214,6.145481834624639
506,9.304415513277208,6.145422721995788
507,9.337571996825899,6.145108484966671
508,9.33124537724996,6.141228590454189
509,9.349414044214202,6.138677344089873
510,9.346443358512095,6.127893047990783
511,9.336146602819197,6.12225102497618
512,9.343646600822826,6.116796041523512
513,9.339237013340018,6.111095937003441
514,9.353520044238444,6.1099364058120695
515,9.352957777669454,6.105508551927923
516,9.35412884909622,6.104449362334421
517,9.364590763639034,6.099966245818205
518,9.384936782845987,6.09511380240418
519,9.399907522108432,6.093212848156632
520,9.399483510304911,6.086193344932814
521,9.398188583200895,6.085318004559137
522,9.40684770780609,6.083754054848977
523,9.406776940646623,6.080274697707167
524,9.417589360259553,6.081646120909932
525,9.429310931338396,6.083461994513234
526,9.421811971098698,6.15675515437161
527,9.424542794793204,6.1511404684553375
528,9.429292860211687,6.152654713716109
529,9.431578048675263,6.147856831929923
530,9.430131082566243,6.140744657942376
531,9.424538295718184,6.135739367881172
532,9.437952984984323,6.1356492341058315
533,9.43438920595124,6.13932069213596
534,9.43732311294587,6.132220778279578
535,9.441378812190209,6.131266579519415
536,9.435782923233894,6.128383054769676
537,9.450486270982271,6.131061494205844
538,9.45738314506634,6.1302620315809575
539,9.462960773882678,6.127528348607888
540,9.451516883238526,6.125532119614985
541,9.44870697943904,6.125916755904013
542,9.450421169587045,6.124729108073835
543,9.46154494718201,6.129265119179569
544,9.461618794672717,6.135993169092636
545,9.467460589219964,6.137140028908886
546,9.484463217937547,6.135659322328093
547,9.491989005413505,6.137987628903705
548,9.500969397464038,6.150742410493234
549,9.500461866960629,6.149272953171773
550,9.515477976101469,6.1529163193002905
551,9.544494958661057,6.191832197273021
552,9.546008493988623,6.218374055466641
553,9.560682335087728,6.21565891860392
554,9.559863595344094,6.235777607223169
555,9.573649889210538,6.239930790432794
556,9.577869897173995,6.256830486760689
557,9.584525409548666,6.266661300539779
558,9.596427463677045,6.267847981634127
559,9.609356588662374,6.3000801710672345
560,9.620190238676003,6.297324369776294
561,9.620151863605821,6.2945670448603455
562,9.616691059415729,6.297596852343967
563,9.61393081556171,6.294534039427899
564,9.629681798456454,6.296914700100915
565,9.643879708629324,6.3052668344665905
566,9.647635897386898,6.301805483781907
567,9.644817456416106,6.309040673106688
568,9.643374546341219,6.327861803899237
569,9.633993190314118,6.325175003206444
570,9.625607658426336,6.321634030581515
571,9.636470026676546,6.333855438191491
572,9.648827904977962,6.338674642743118
573,9.651172269659048,6.33439800686287
574,9.655452570284899,6.329798529668282
575,9.658813099915339,6.327047520182529
576,9.675066692482906,6.355018639988109
577,9.676031893120754,6.356539590370662
578,9.678306161625432,6.359623545306294
579,9.675414562382594,6.3546089355658895
580,9.673167237413168,6.349315309482695
581,9.674097681470313,6.345252905918548
582,9.676873313303675,6.348080750947084
583,9.674159484523713,6.341813853860136
584,9.672829409424622,6.340341377393821
585,9.670786914956734,6.334923917516733
586,9.664116699103047,6.333695632254999
587,9.679739973384036,6.3335012405816205
588,9.684651081320283,6.3308652038482105
589,9.690423830383457,6.329915218853253
590,9.692577088065882,6.326266545563347
591,9.696902878550794,6.323710863584735
592,9.70010714583044,6.320097824614174
593,9.706837650450295,6.3155025994789336
594,9.712488115464513,6.314989369864933
595,9.714970710275686,6.31625853166817
596,9.72428883935452,6.313055250020744
597,9.72603530545167,6.322321380934531
598,9.733792859668121,6.318851303391145
599,9.740741017060277,6.317133749685677
600,9.753791802739812,6.3164281598648175
601,9.762570253317861,6.38995585647888
602,9.757541516014909,6.3883291044713575
603,9.764394296975523,6.388041161906964
604,9.771251988184613,6.383211440575587
605,9.773737645697318,6.379508865811248
606,9.78320448725333,6.376813030503759
607,9.796822923595993,6.37352944874301
608,9.794106507010651,6.367898686858148
609,9.798334379199503,6.363450377586196
610,9.809042156336073,6.362499291472222
611,9.809264648762275,6.3622384368041125
612,9.828743413732822,6.36220907311873
613,9.83152636913476,6.357965835603754
614,9.861070572724064,6.362074007706515
615,9.861426580241252,6.358094363023036
616,9.85158212070714,6.355402731508595
617,9.859451606598045,6.356351212996419
618,9.867562692629766,6.354795800538505
619,9.87787914364308,6.352430292340199
620,9.878437416887392,6.346688776866015
621,9.881726417976807,6.345649215387325
622,9.87914096924416,6.347504295099854
623,9.884522644430874,6.3478783161506644
624,9.908773366570797,6.351754862656065
625,9.908324864022271,6.3496301364551515
626,9.91780082177712,6.415283783292852
627,9.916242605502568,6.413316183203063
628,9.915942262126366,6.418991910845652
629,9.905770345277238,6.414976139274778
630,9.931936694535272,6.414099887037699
631,9.952645718054582,6.411878596886754
632,9.941282719978926,6.408250102434303
633,9.958397651243189,6.405644686894118
634,9.973743398790612,6.406412109343967
635,9.975898285027329,6.405851117491318
636,9.974888126155111,6.406851215763624
637,9.980152941705807,6.407212896199763
638,9.97639272395304,6.410364309504226
639,9.985543211307457,6.406376910852774
640,9.981589322103016,6.407650265998035
641,9.987869272224664,6.4089701228846705
642,9.987002412667934,6.405200471684708
643,9.993175007103227,6.4092922020855
644,9.989005999229851,6.408812989412416
645,10.001257394212962,6.403438795619186
646,9.99482642690725,6.405576384292856
647,9.99588062833972,6.403134038739258
648,9.989737489317209,6.400552471140246
649,9.983942049774628,6.398361303706936
650,9.989371670790916,6.39646056602167
651,9.986896504021347,6.447360014163342
652,9.989706133976657,6.442754420180129
653,10.008368900717327,6.441680162725919
654,10.022071005946408,6.436864447019298
655,10.028846591119294,6.4421069180965
656,10.033635470011559,6.438073968184182
657,10.040137997434954,6.438657320563105
658,10.046635275966299,6.436328941320028
659,10.047694273808986,6.43583887931867
660,10.049823170012138,6.432995509558287
661,10.061221079110595,6.429679701220635
662,10.059187957929534,6.424911883255791
663,10.052512402583648,6.424852286464764
664,10.044837490776311,6.422409633585101
665,10.043046960875976,6.4169616569622745
666,10.054450624667878,6.414130381016901
667,10.058251814784928,6.410232638168519
668,10.054767146027304,6.4082617710123815
669,10.07398964908107,6.404424967526502
670,10.075622642251851,6.403010428257802
671,10.074944737739917,6.404194852481688
672,10.075647159558644,6.404341028227033
673,10.0924418422311,6.4052882727003295
674,10.100704805982916,6.410386488603563
675,10.113558278474219,6.410921339675319
676,10.107649147932994,6.453883535032865
677,10.109070318621349,6.457683598669623
678,10.118025863348247,6.456813095438862
679,10.118401416047268,6.455575917552414
680,10.107643567311811,6.455377185963718
681,10.106570442007081,6.454769923265838
682,10.114125563025251,6.454404966170085
683,10.128479002349904,6.452971946793878
684,10.134808772877625,6.451759968524107
685,10.136721468478765,6.448399214886272
686,10.133227522465587,6.44493365206566
687,10.135656510323615,6.442539143626921
688,10.140694956752938,6.440394074622662
689,10.14063898830422,6.440801950312693
690,10.13685971067123,6.44011720343695
691,10.133218605264926,6.438693640274731
692,10.131904924568392,6.433821989370917
693,10.132911658132484,6.430749327226981
694,10.134786019848784,6.429995120621353
695,10.141392115738682,6.423669241216156
696,10.14122819434258,6.420357038325733
697,10.14638353426555,6.422243381897174
698,10.15713456059222,6.428656772734561
699,10.159829553855323,6.431467762846717
700,10.168480173799896,6.429238693353687
701,10.171433452266147,6.478712635997043
702,10.170348929971336,6.474136934854828
703,10.178213185257903,6.4731890270812436
704,10.192481123315428,6.467910202088703
705,10.19872549011495,6.467382390799961
706,10.195736288676258,6.464466132180252
707,10.217908762431673,6.464762349765576
708,10.215870800523176,6.462929029159922
709,10.209355065282109,6.465505430034065
710,10.204708675381577,6.463228487538155
711,10.215914508030185,6.4678798814296075
712,10.226252526810475,6.4672083748446125
713,10.2220755734048,6.465762153692281
714,10.228903797789231,6.466120581005766
715,10.229465311193904,6.465903850155166
716,10.23621127840493,6.472291738033707
717,10.238017640362667,6.4779140638362165
718,10.233189421921216,6.478740694654204
719,10.234267789239446,6.478841087402084
720,10.245174275389843,6.476677459678264
721,10.25199949840016,6.482797602919839
722,10.275181414569523,6.478450989559536
723,10.273864453837476,6.476664773325071
724,10.282911133321265,6.477767404856682
725,10.28297946576155,6.471524007322208
726,10.28009553211687,6.490332499122437
727,10.281073121155742,6.488266919283902
728,10.28709992961304,6.491034809841519
729,10.291079796775803,6.487237026145878
730,10.293212207668859,6.485366149991616


==> tikz_data2/real_spy_ohlcv_mean_cumulative_error.csv <==
t,raw,raw_restart
41,5.226464503086596,6.443386540444131
42,9.9832452097939,11.19499829195113
43,17.693940080487828,15.412998201475856
44,19.90259685581785,19.68005008314172
45,23.909090777406078,25.768296961658326
46,32.54839653830129,33.69740532026117
47,41.818412345460914,39.06662308194618
48,46.720658948183306,42.26783509366029
49,54.63667705280608,48.12788442128246
50,61.27895218985965,53.11077360236407
51,65.83541885127175,70.49968124108203
52,69.0892072964948,75.42691094142381
53,74.11136235918134,82.49539219885813
54,78.9019749769462,88.23423822183678
55,84.36914848829656,95.00698073180259
56,90.40955287821201,99.54273220672938
57,94.71750278764785,106.4818462617269
58,100.55088983599175,109.43234396894555
59,110.16525169596464,112.04802396678744
60,115.32721432066714,116.70872699426197
61,122.15000479110623,120.06512541313651
62,125.59189442633082,125.04322845626294
63,133.85691808088666,127.49914413976889
64,139.25288721707582,133.1696166303166
65,144.1956159295292,135.62267702381612
66,145.68577268703987,140.2216422410024
67,156.55308363634586,147.0374426928094
68,162.16033119508717,150.2149432273354
69,167.7332849000058,155.91943403797282
70,173.9805277912836,160.31025893264496
71,179.40728847617544,164.86285553617583
72,186.71728328903967,167.548706689285
73,191.60930376589272,174.8053708136538
74,199.13880927319502,177.71687457307706
75,202.8489895019995,182.15738371846817
76,206.5829933054308,222.47633117738565
77,211.3680851345011,229.65192799874788
78,218.16336879699915,238.6901086781181
79,233.8643791230061,244.598229850918
80,242.53885204633718,249.01216384704168
81,246.45092909124125,251.39414071238025
82,254.66701551140977,254.14047791210743
83,261.4355304075642,259.07880609527996
84,267.3472732354228,262.4223794002
85,275.35130345549953,265.4677560318859
86,283.2933510673308,269.26538208764305
87,287.750865466127,272.85266960689063
88,295.9594394965952,275.4206409471038
89,309.7249654557222,278.59653024221615
90,315.8614470838062,284.38842562868734
91,322.52917011803146,286.7601601077701
92,333.3157619032744,292.2408715486639
93,342.00496427346343,295.4264059375663
94,349.00087621349576,302.4593018420245
95,357.1915715637445,305.04884817886153
96,363.03239424066396,310.4565672801598
97,376.8884105813887,314.0299449439185
98,384.07789279176995,320.55660843554693
99,393.59927343503614,326.17411077068704
100,397.393306972035,329.46857836795033
101,406.9751381023477,350.3840292366295
102,413.6419753375117,354.61531857664625
103,418.0006142846069,358.46240732041963
104,427.75158935324095,364.1535932037798
105,432.66398295455514,366.8130662308454
106,438.28785604290687,371.15545959774437
107,440.8222209563473,376.65876522902556
108,444.86056420795796,385.9039780067054
109,455.3765912048429,391.57396502214004
110,462.9420814616074,396.2754711405916
111,473.07135342742606,400.82442025592763
112,483.06065046836386,403.93485171647666
113,493.1207774846886,409.22001532844183
114,502.4379101612068,415.22220246048045
115,512.7820524005019,419.9376686387675
116,520.5594760365339,426.56571342633214
117,529.6733236718661,431.49486020443254
118,537.5717975563969,436.509144173287
119,544.9816475543925,440.15632568038944
120,551.5075217364414,446.5086322503038
121,560.1275373529777,453.91249015459044
122,573.3049618816025,459.61727436039666
123,580.8484550053089,462.4449210708697
124,585.655081570859,468.9908758676661
125,590.0339411299134,475.56469134039804
126,599.3959735853747,516.3892185659762
127,610.5030978328917,519.4499365412944
128,616.0587101223713,526.0153069454243
129,622.0995989837053,530.8452349331308
130,630.7344153654091,535.3890540882932
131,637.7694467309061,541.2965481807327
132,642.8231825714561,544.4933709488321
133,649.371283050504,547.8754286128227
134,657.3075688914839,552.1985923335596
135,664.3103932488842,556.8070607716234
136,672.993210620442,564.2572118078095
137,680.9047529566216,568.1937131803066
138,691.1956239644613,571.9880916064418
139,697.5821739493886,579.1211428461871
140,703.8744103173034,581.6337349396698
141,711.3771666213205,584.7435503159593
142,721.6256829426266,591.0387987738196
143,729.3255682238412,593.8812141783452
144,739.8684845274441,596.7672955816406
145,748.2746353025387,600.5418251235924
146,756.517756751938,602.6913099014863
147,763.9096471362002,607.3647070674765
148,775.0555764970528,612.9726617260678
149,781.4262442768495,617.0051538501533
150,792.2968326204455,622.5585442529615
151,799.6964679155404,651.2100288457215
152,802.8997766026271,654.5795929403095
153,813.731981121151,659.2850450062632
154,823.6791359641575,662.5387982893476
155,835.0022124178525,669.3175031912567
156,846.6289053261345,674.6200085773178
157,854.3317967697728,682.6348462170553
158,862.1187708084258,690.4695600258402
159,866.122290081091,692.0162292741151
160,872.3187633758946,694.1524402149082
161,876.8263011360907,703.8993838120244
162,883.1924574474342,709.8912264014299
163,889.0296844014833,716.5975068693195
164,898.7218053769329,720.9953115262339
165,910.5058943976996,725.0073465922795
166,919.7312026894679,733.629025093542
167,930.1408199497052,741.6797973884377
168,942.5986074872826,746.3154062347223
169,948.4735207288095,754.1902370253565
170,954.9788400027131,760.057847660617
171,962.0608531113797,768.7172031180974
172,969.4232431229319,775.8807400755131
173,980.421846014023,780.0780574317589
174,987.4182921414678,786.588624309889
175,998.0403211089565,793.6881618168501
176,1001.7944012523284,829.6439229195257
177,1007.6740539723471,836.9536291867586
178,1019.7813459759595,843.3411102433781
179,1023.4223783482438,850.2104380615102
180,1037.054589096636,855.4602638215554
181,1042.78221692309,859.7591052908393
182,1053.9230148354504,864.1646332037077
183,1058.0325366679929,867.5104001060989
184,1067.3533649331303,871.3377536237055
185,1073.6658522413434,876.830700064088
186,1085.5149953285952,883.7586229566266
187,1091.7589228402921,888.6747362926843
188,1099.6630931276884,893.3179776951109
189,1108.1074515776436,897.0476407421959
190,1114.6808209806975,903.0206075239655
191,1123.3538552012,908.3481109645185
192,1134.7078698970654,915.4055344044978
193,1142.7143592807001,920.322435564608
194,1145.50860873841,923.9721977234406
195,1161.0517354156668,929.5577016972808
196,1176.0768749939728,938.4322084867706
197,1183.8092118914885,942.9152471943775
198,1191.8458767714847,948.4678848397105
199,1204.1184934926957,952.8319669899224
200,1217.9338829028636,956.0450749843656
201,1225.2745259874328,986.380024050814
202,1228.9593524506504,988.7423270245553
203,1245.9038858940721,994.0058413534615
204,1260.6965108339725,997.7763059373349
205,1266.81120915714,1000.4791621394962
206,1276.6717039687935,1009.8454293181861
207,1287.7699712138751,1012.9737468526164
208,1295.5614952868605,1015.1476687466353
209,1300.940506942109,1021.0033723764595
210,1310.2917289731524,1027.2370966002404
211,1314.4978804152072,1033.1288693710758
212,1321.9500834989826,1036.9675917453687
213,1325.5501592951543,1040.5420816556607
214,1337.8980902276019,1046.390144285769
215,1349.144954892597,1051.3759741767717
216,1353.2526565042724,1059.3940733463082
217,1364.1798938174013,1063.5779692373778
218,1377.68645886802,1067.5345107192747
219,1385.6156172338947,1074.131403694249
220,1394.9148159819847,1077.3903444336827
221,1402.7556902981426,1081.3821895916228
222,1410.8025556004422,1091.538845390085
223,1418.103864767849,1095.7726179032413
224,1424.138309887109,1100.384512371496
225,1431.2312753300732,1110.1283271352588
226,1439.6399926283668,1133.0729656914204
227,1449.290115869408,1138.764287164352
228,1454.6707063431306,1143.6917415373707
229,1458.2128337567246,1149.0278423228874
230,1467.7586510005183,1153.5590601724255
231,1477.1639673623724,1161.2657283812466
232,1482.8799117628503,1164.100348759028
233,1488.582848693139,1169.6945127620188
234,1497.4756267253613,1175.4236213833065
235,1511.3043376540552,1183.886398999911
236,1516.546751643776,1188.0700400419457
237,1526.1113449524994,1196.9701662046689
238,1535.476640021421,1202.3595909024739
239,1543.921174002368,1206.60355271435
240,1549.9566042009806,1212.22070363352
241,1561.3181264596844,1217.9067895204091
242,1568.6673307009903,1223.7640194764385
243,1583.2061556251324,1230.385948063458
244,1588.284958189455,1239.0097422620652
245,1599.9793050125554,1243.1092297834139
246,1609.0580656431584,1249.2662083732023
247,1614.917126840594,1258.2413453077259
248,1619.9290693276032,1266.7429826747777
249,1630.2604111559876,1274.2862479297835
250,1639.2112617988812,1276.756715463559
251,1650.2709748793966,1333.2757981876114
252,1654.09135030674,1335.6861464548542
253,1667.8639257552902,1341.307656648394
254,1674.831238187298,1345.9638388763153
255,1685.688928532642,1350.8789935810346
256,1693.9242291172561,1356.3263726032978
257,1703.9278200132471,1360.3484079464426
258,1711.2780246090877,1362.784382754029
259,1715.861574252154,1364.6508963571434
260,1723.0998231994695,1369.617349769671
261,1732.5889937756037,1373.1534105135868
262,1741.0110162685041,1377.156877787792
263,1750.6362393552251,1381.224487652853
264,1761.1567428458209,1384.2537341807642
265,1772.5292963201796,1389.6426833559888
266,1784.8783695930715,1395.5415535410593
267,1793.687571398906,1399.683941841758
268,1805.9574114925297,1404.9397939467622
269,1812.6258124084286,1412.8322262563963
270,1818.7353337081397,1415.9950412230917
271,1834.6599661720852,1420.69995465258
272,1841.7439664693568,1423.6403088709656
273,1852.58528908723,1426.9072152390165
274,1860.056494676808,1429.6497574931245
275,1869.2628852456544,1434.4807050795794
276,1876.437551897577,1469.4019290224237
277,1879.9261532592009,1474.5532032886226
278,1892.050527838895,1479.2479069582196
279,1898.09965938925,1483.6269074522288
280,1907.532846392152,1491.8909971686198
281,1918.5956246341427,1499.7602942508954
282,1925.4337312114872,1502.537343633926
283,1937.2732134476305,1506.503753494766
284,1952.916690968858,1511.6121996580425
285,1959.2967158676074,1514.611872311325
286,1974.786928212624,1522.7051370275033
287,1986.0406388515646,1528.7727401637942
288,1999.506459744077,1531.878441153941
289,2007.624758819031,1536.2863234790516
290,2009.3597010333513,1541.5425972429377
291,2025.7585778861187,1543.6416969576687
292,2038.7286968216192,1547.8071528666915
293,2050.7618406872884,1553.4355837120256
294,2062.859105140557,1557.157009686356
295,2075.8455847224027,1563.65484605729
296,2084.9919129313043,1568.3266572432567
297,2094.4672063508187,1573.247915321172
298,2106.670521295653,1577.602973030186
299,2123.25737568522,1583.3980157587241
300,2134.811485325021,1589.4186435734275
301,2147.7854931398247,1628.0872680732045
302,2153.9637474601504,1630.8406735255435
303,2164.0540934389182,1637.3797488139428
304,2179.9571996752356,1645.293756528094
305,2185.071280332433,1651.0262662708765
306,2197.511560833638,1654.9089000030317
307,2208.486418803674,1657.410724373278
308,2217.934005071686,1659.470332136931
309,2228.803428972262,1662.5770009899713
310,2237.2651519905617,1667.2302897952916
311,2245.1707437049345,1671.071418921181
312,2250.167643026064,1677.081585752543
313,2256.8566908791054,1683.50153367221
314,2267.5498138019207,1687.8707905692106
315,2273.326420653737,1691.576442606322
316,2282.0289878674444,1695.6415098465097
317,2288.660379381185,1699.0192700311973
318,2301.855824131247,1702.3156057146293
319,2311.131383604172,1705.9836799079628
320,2323.330711792422,1710.8114858753227
321,2327.5859472541106,1713.1807726015902
322,2344.0566505473726,1717.4013718524257
323,2358.4047281043268,1721.5293908037463
324,2365.0692336636025,1727.1026323728966
325,2381.9016042202106,1731.3219710771568
326,2389.51202699665,1758.189730991372
327,2396.6695437787243,1763.3813446998872
328,2405.5690711441,1769.6927708035246
329,2415.7951462639853,1774.3604914876182
330,2423.889842993047,1778.4710105529684
331,2440.5055392215068,1782.9595522266086
332,2455.9474520481763,1791.8021949260387
333,2466.5844156807534,1796.100457872298
334,2476.2642909456295,1804.9076666728893
335,2486.5280405771787,1814.102777573036
336,2502.1204768461325,1820.258659074084
337,2509.3586090342183,1827.6753599177014
338,2522.7260874445706,1835.0363702510988
339,2535.5600807395085,1843.0579797953246
340,2547.1440571705393,1846.9677851999033
341,2554.4679987061777,1855.4475462809678
342,2561.2635071752156,1859.4802100004845
343,2569.413606269896,1866.496247565525
344,2581.2944023263854,1874.2485234500891
345,2589.3689162587807,1880.9192172876694
346,2602.787161520196,1887.4629024074143
347,2616.998252755876,1891.2639438647668
348,2627.464075707266,1896.7434315175988
349,2637.688387412372,1901.1245714175543
350,2643.5490009500645,1904.4982104367289
351,2652.8678276987625,1924.5507514225876
352,2663.945750801503,1931.8189913185518
353,2675.44824103666,1936.9036889774518
354,2689.335083601049,1940.5767664993296
355,2700.8560656253626,1944.6538093792003
356,2713.0817901828,1948.5837653941285
357,2724.5742558106676,1952.3613486850898
358,2734.7549307984546,1954.0047962941612
359,2744.505973247877,1957.7906117801842
360,2750.7050002109427,1963.612839622303
361,2758.3783965796983,1971.926295446632
362,2764.931129252654,1974.8996912001896
363,2775.6628348131003,1979.0913374011038
364,2788.057724568296,1983.951835436515
365,2797.048259520587,1988.2797812233143
366,2810.788105453421,1993.4615900965696
367,2814.030885617018,1998.1783008369216
368,2829.4156038193796,2004.285771275799
369,2841.303963451264,2012.295833624185
370,2847.4144246144456,2014.812421608249
371,2857.649174197887,2021.530493300217
372,2869.6851092627685,2030.251954825089
373,2883.4648768176776,2035.3362607936317
374,2891.2293893764727,2041.6041710506456
375,2897.870667639433,2046.1849262312264
376,2908.5976311206687,2078.830423998857
377,2919.436727441941,2084.00701510626
378,2927.976403440545,2088.034544586509
379,2938.938610821106,2093.434853290811
380,2950.3034091302675,2100.5093712944245
381,2960.051289388246,2109.6615293256646
382,2971.9460717641305,2115.033600225737
383,2981.171105794923,2124.3473913775533
384,2989.862780564612,2130.7830543497207
385,2997.3534111518647,2134.7573828508266
386,3002.0718187405914,2145.68007255236
387,3006.835927120607,2150.7639002453843
388,3021.0504881847255,2156.5780514392986
389,3034.7863329444262,2159.5006374929944
390,3052.462834589877,2163.5104949347215
391,3065.879616021502,2172.066398137259
392,3072.999173389732,2175.4559972121915
393,3086.3253732217395,2181.8311409746016
394,3097.086185414725,2187.3648205638337
395,3111.9185746199673,2193.6697032297516
396,3125.74690309028,2205.4300391302486
397,3134.6668181354457,2208.7352301730652
398,3144.8245131283484,2212.479660609586
399,3155.974159157796,2221.3338337906694
400,3168.5690911366223,2227.5664681694225
401,3187.2562695981346,2235.907886641346
402,3196.664819710303,2240.5596165072866
403,3212.1712390509742,2249.8596817591574
404,3218.610215171298,2255.767107971189
405,3232.797664089342,2259.242776414295
406,3240.9113821032397,2261.10467358427
407,3251.8858968431764,2265.0460855113065
408,3263.5210579404434,2268.5040837386814
409,3275.7893633058766,2272.2776364335023
410,3280.539076540894,2276.1613351707892
411,3285.379107717052,2279.5682274031765
412,3289.4273079779914,2284.8187294467293
413,3297.261617677116,2291.114713492697
414,3314.5845703036834,2294.9037917112555
415,3329.437479309813,2299.781266286558
416,3344.00353437871,2303.7472916656775
417,3350.227507671422,2308.382131463125
418,3362.5177480567277,2312.698766742485
419,3366.7059836094622,2320.3684703733365
420,3373.9017857654485,2327.7448547639838
421,3391.345652355985,2330.110866187563
422,3396.1406359560942,2335.0851469768604
423,3403.357354680198,2342.7188593798087
424,3410.4487273527566,2349.538649283119
425,3422.3299261368707,2353.0016246683977
426,3431.779605263925,2383.835846593327
427,3436.962740849436,2387.1365977146324
428,3450.7353226337605,2391.0791870875773
429,3456.712353999718,2396.210664015337
430,3472.6717861727125,2401.0624633823923
431,3482.561023048892,2406.9833096724133
432,3491.4713591119207,2412.6545916283
433,3501.6198257184856,2414.585951534956
434,3513.98939750261,2422.280810113293
435,3519.278981233476,2431.541327002499
436,3535.9654534532574,2438.618953429789
437,3544.618509410432,2445.934183045183
438,3549.4291857994585,2451.5918563173527
439,3560.0258061634045,2455.2784706019825
440,3571.049873002878,2464.6616160269355
441,3583.318940604202,2470.1376474601225
442,3590.168222799136,2477.4797840464985
443,3604.6293295582514,2483.9617398175824
444,3616.844883770949,2490.0928067247173
445,3630.960184513768,2495.45110576422
446,3639.1254161854336,2499.5218079532356
447,3645.0433446290067,2505.588334396691
448,3652.517103342669,2511.2402881115063
449,3663.5895059988175,2514.6850160825184
450,3678.3266524342666,2522.937630767407
451,3694.9431841806418,2561.6928832766025
452,3702.7961405556775,2569.427755416399
453,3722.2744953455763,2575.1840232905884
454,3739.1160691365803,2582.1919218010084
455,3749.839433892959,2586.4378019228247
456,3757.1094174746727,2591.643239358018
457,3765.886002171331,2597.6413494090934
458,3776.656827441256,2599.9250225018386
459,3785.452829983814,2603.2606808425285
460,3802.953330144466,2607.139635272759
461,3819.3198426758013,2609.2384502275177
462,3826.702490718082,2612.4315256594646
463,3839.4902320127917,2617.4483140399484
464,3849.415395833354,2620.9493093040355
465,3861.6673914357825,2626.4215138564778
466,3874.814995009316,2630.1625743378972
467,3891.913944666892,2635.457578398256
468,3902.132483675136,2640.2385256384055
469,3910.1418208399127,2642.6289081295304
470,3928.562555415072,2646.034551118855
471,3936.2822666079514,2653.1306216026533
472,3955.2558437937737,2659.0157172572294
473,3967.1500877049402,2667.266749512597
474,3974.6770557733275,2673.204628214532
475,3986.7545430180603,2677.7090522005087
476,3995.54175494085,2701.4267453221582
477,4012.52974626625,2705.721709521612
478,4021.0492538618246,2711.1810334803617
479,4035.0217454514654,2715.4223183556624
480,4043.8169879558886,2722.5180796543923
481,4050.9770102782927,2730.132173059361
482,4062.9714553022586,2734.097302082627
483,4076.303791549271,2738.9918689280717
484,4084.1194258058827,2742.660934663406
485,4092.4128447798266,2748.8509469896753
486,4107.891494287245,2753.106017157323
487,4128.448093375432,2757.008384325409
488,4134.653568681696,2761.0556377598305
489,4155.909906284081,2764.7264677435855
490,4175.510131166795,2766.5202850409787
491,4188.334692010718,2771.850041243706
492,4197.965577825396,2777.778498621497
493,4210.357371790533,2782.730436270257
494,4220.146837333624,2786.7207232504516
495,4225.527938847438,2791.8032993864877
496,4231.9678595959795,2795.0312685274303
497,4245.997664364386,2800.806604952952
498,4254.702047093306,2806.968578334887
499,4259.309113709529,2808.67036867462
500,4277.077877098605,2817.6241441384727
501,4283.64542569236,2843.147385869734
502,4293.861491715892,2845.3171921838825
503,4307.534446710993,2849.6086147695555
504,4317.987267636236,2852.6480726285663
505,4326.70548240604,2857.649053100457
506,4335.857629187179,2863.7669884500374
507,4360.6461225176945,2869.7656624794354
508,4367.022836552981,2874.09498033256
509,4384.875186736461,2879.0396743781507
510,4392.828378500685,2880.109732555668
511,4397.325049927842,2883.5802327637807
512,4410.201195588374,2887.1277315990974
513,4417.459107309828,2890.5483782026276
514,4433.568500969022,2896.109856354921
515,4442.654944392991,2900.1165621657638
516,4452.565332169801,2905.7178964711843
517,4466.909794255819,2909.683899255284
518,4485.999782200382,2913.464397549198
519,4502.555703089939,2918.648954267027
520,4511.752084946357,2921.3728055677507
521,4520.5287085196305,2927.037960192945
522,4534.100595162536,2932.369454437207
523,4543.473262332319,2936.7726789925614
524,4558.113250365624,2943.5167225204073
525,4573.215801699122,2950.4790673389184
526,4579.000617953968,2992.1830050246026
527,4589.752341064291,2995.6054081377492
528,4601.494915783303,3002.495500293461
529,4612.041665802203,3006.3019908137326
530,4620.764230457459,3008.964882391764
531,4627.448303197629,3012.6480296296554
532,4643.472868612287,3018.739423180069
533,4651.153878533961,3026.685101223028
534,4662.03761779526,3029.3170644701113
535,4673.482512034153,3034.9769568621105
536,4680.148329924012,3039.6779951657595
537,4696.891676678189,3047.1375626203044
538,4709.776806243037,3052.8704917273167
539,4722.0174261674565,3057.636645955336
540,4725.758441619263,3062.7660598074926
541,4733.802196698959,3069.084294707911
542,4744.111427132697,3074.614012253065
543,4759.157108432551,3083.020354947323
544,4768.655872515049,3092.5405572226887
545,4781.067597556082,3099.2557145989877
546,4799.1383882763985,3104.643617098015
547,4812.438425744647,3111.9597278541783
548,4826.492453911731,3124.577144530563
549,4835.73509028296,3129.9799331644326
550,4852.893767811749,3137.987322843148
551,4877.2369238758,3164.0262528065136
552,4887.556348922175,3183.80751639892
553,4904.630037900005,3188.633025243811
554,4913.769888006865,3205.189690112709
555,4930.429692943427,3213.564357072889
556,4942.1808669417815,3228.5245311685158
557,4955.19963673666,3239.863892379066
558,4970.949426184709,3246.7452544864777
559,4987.256069515772,3269.7416087838947
560,5002.498924111521,3274.6086722836726
561,5012.099120938633,3279.46943037224
562,5019.91273301501,3287.345556923551
563,5028.085816538774,3292.041302620791
564,5045.953262391182,3299.5833028528796
565,5063.036847030396,3310.26508809496
566,5074.656482025509,3314.749684469283
567,5082.818799531288,3324.8644347272248
568,5091.701760468163,3341.111032458797
569,5096.382397676169,3346.017576696209
570,5101.572058965959,3350.4660362082027
571,5116.965584165247,3363.2772376796815
572,5133.176445448275,3372.174909939339
573,5144.074819728273,3376.2341376579093
574,5156.011672532136,3380.1124148428626
575,5167.465008454707,3384.9704232976533
576,5185.835747170838,3406.2899910336264
577,5196.029126605845,3413.4617600290458
578,5206.9287149544825,3421.4774673747866
579,5215.048449124218,3425.1342162700143
580,5223.51030820311,3428.6302671206554
581,5233.686845675439,3432.7818221019343
582,5244.865335810592,3440.659767013319
583,5253.068600096376,3443.6049226460536
584,5262.019198726995,3449.1457093022386
585,5270.57886865142,3452.5335350466194
586,5276.607717710264,3458.1978152112297
587,5294.817765441067,3464.4251785981464
588,5307.188792563515,3469.3141317088193
589,5320.0426828805175,3475.123455150436
590,5330.917398436235,3479.446600059841
591,5342.993486081487,3484.364685835189
592,5354.459144498403,3488.693999187024
593,5367.881220699013,3492.4729375118504
594,5380.71841596734,3498.504110905173
595,5391.808744203006,3505.5234850758343
596,5406.704594681113,3510.058719011534
597,5417.401665136581,3521.5330091805336
598,5431.456415694812,3525.9190272922588
599,5445.074228536694,3531.2777660742936
600,5462.123409534294,3537.1997695242976
601,5476.80191211132,3584.765235484652
602,5483.738332000379,3590.240956712903
603,5497.35398919722,3596.4671741536204
604,5510.986121336122,3600.131252484631
605,5522.161769818985,3604.422509183355
606,5537.293739785385,3609.2761752651277
607,5554.798597678928,3613.791197437287
608,5563.05249598205,3616.966454135428
609,5575.252261764517,3620.803264846546
610,5591.154029111562,3626.6245961391664
611,5601.090114443259,3632.8381474151483
612,5622.041232655174,3639.1835898239133
613,5633.464609514218,3643.114423800951
614,5660.254508743613,3651.8304804235395
615,5670.32028363872,3655.9042587382455
616,5674.511301527313,3660.711973348951
617,5688.903577007072,3667.6146498989337
618,5703.4512363400045,3673.071972711256
619,5719.292024169344,3678.0571392649754
620,5729.493701794688,3681.079490582289
621,5741.283048844525,3686.8221941400357
622,5749.660044100101,3694.247499748115
623,5762.6767017032,3700.813058315837
624,5786.723646077346,3709.424839791142
625,5796.370045453028,3714.5336298262637
626,5811.831281561393,3759.3562970096114
627,5820.834409430007,3764.6165995401984
628,5830.5740501303035,3774.3672435772437
629,5834.498733368294,3778.420946032844
630,5859.842649775811,3784.3189333522423
631,5882.013619370257,3789.4202507600717
632,5885.239370227524,3793.684060641107
633,5905.329807187211,3798.547299328212
634,5924.403578881624,3805.4087929503166
635,5935.659479591261,3811.4814149073345
636,5945.033323188446,3818.48332459512
637,5958.151306198367,3825.1060990312585
638,5965.882848923918,3833.397857083527
639,5981.340383573166,3837.419769600812
640,5988.953593261809,3844.590159598821
641,6002.709432607023,3851.791043853687
642,6012.175452426096,3855.930683954194
643,6025.884529283246,3864.803197857557
644,6033.3596235348305,3870.923045605099
645,6050.760723498842,3874.0804713496077
646,6056.864814705794,3881.779288881471
647,6067.49954140221,3886.7023615147295
648,6073.760393504863,3891.5359024532695
649,6080.220708312749,3896.602033957524
650,6093.516719182459,3901.8409452732185
651,6101.9937639570435,3939.336968653802
652,6113.700153993715,3942.9657051502386
653,6135.130136139722,3948.7499397509882
654,6153.551597651094,3952.234770469849
655,6167.740653538366,3961.8957546293473
656,6180.719449527121,3965.853564401456
657,6194.765144417366,3972.651566787436
658,6208.820600547173,3977.651285735777
659,6219.522755487763,3983.7842662982566
660,6230.890365407526,3988.457215926138
661,6248.018290127679,3992.831094458014
662,6256.81490983217,3996.295191385102
663,6262.715226809612,4002.6829744675483
664,6267.978594244418,4007.583611357103
665,6276.904350547486,4010.6010356014217
666,6294.0860910420915,4015.2456185165797
667,6306.523887870149,4019.2158641316614
668,6314.393767705147,4024.3883921957754
669,6336.539489271993,4028.38330457417
670,6347.642264618667,4033.8965698024153
671,6357.290129513888,4041.0469519159456
672,6367.809004841062,4047.5435298394846
673,6388.515686132286,4054.5474766193083
674,6403.846846993169,4064.185033774659
675,6422.109506831129,4070.9350506938276
676,6428.464858085385,4104.669928280902
677,6439.477792961799,4113.544452352549
678,6455.300500816182,4119.446754889994
679,6465.658504854205,4125.1130113159925
680,6468.891883079559,4131.4413990167795
681,6478.311653326539,4137.507520813402
682,6493.268611462211,4143.7279882811945
683,6512.611998510988,4149.260961788464
684,6526.81684973319,4154.933419729525
685,6538.185347168803,4159.217493601645
686,6546.064979512769,4163.427139234416
687,6557.769762179379,4168.322825926618
688,6571.170331975904,4173.375360355485
689,6581.274703409439,4180.080465752938
690,6588.958811936299,4186.076182234017
691,6596.725312027466,4191.58955981885
692,6606.002010818592,4194.851937069838
693,6616.791312760512,4199.279310679219
694,6628.150056981104,4205.216808886365
695,6642.611835808837,4207.503352996582
696,6652.645695488732,4211.754217141681
697,6666.173982012466,4219.413901906443
698,6683.394540869681,4230.056156459341
699,6695.327675990658,4238.337255715986
700,6711.196914707932,4243.297537613434
701,6723.317511947923,4282.429052394045
702,6732.770991641024,4285.878650873896
703,6748.15534182599,4291.724324954865
704,6767.807465881444,4294.692374186899
705,6782.152450926443,4300.809289881974
706,6790.360368258388,4305.334444032048
707,6815.345144541926,4311.996487293639
708,6824.201694749481,4317.236591478828
709,6830.058538673731,4325.423132692789
710,6837.154812505656,4330.363086650564
711,6854.878634888254,4339.947400439267
712,6872.041698016639,4345.964027895579
713,6879.4568609014295,4351.457929434905
714,6894.281159709942,4358.165271597886
715,6904.889085055885,4364.485098854737
716,6919.678824201733,4375.269214910786
717,6931.137942525525,4385.547821217118
718,6938.102428062584,4392.58619097555
719,6949.067828893584,4399.133098346015
720,6966.718507265094,4404.140672581219
721,6981.611658410508,4414.78516758841
722,7007.673724736414,4418.303574879604
723,7017.049421970995,4423.562040181024
724,7033.511215191746,4430.79290492197
725,7043.8409340466615,4432.993945015713
726,7052.145535032174,4452.368094397992
727,7063.097234233996,4457.439373548041
728,7077.524751573772,4465.831949170965
729,7090.553979978527,4469.70631101451
730,7102.316423291512,4474.902643494215


==> tikz_data2/real_spy_ohlcv_mean_log1p_cumulative_error.csv <==
t,raw,raw_restart
41,1.8288086762211304,2.0073259254491553
42,2.3963709488607137,2.501025891606466
43,2.928199411474835,2.798073594170548
44,3.0398734027267285,3.0291694714526596
45,3.2152328283030824,3.287218238088278
46,3.512989069080367,3.546664909524808
47,3.756968205067822,3.690543645627402
48,3.8653644057719148,3.7674095204836306
49,4.018842643000158,3.8944267844205704
50,4.131623522640899,3.991033308398944
51,4.202233162348839,4.269692991523339
52,4.249768820653653,4.336334871604618
53,4.318971843719837,4.4247914470869505
54,4.380800570576206,4.49126480250723
55,4.446984776605556,4.5644209047804365
56,4.515349990265645,4.61058283321575
57,4.561401173979085,4.677321961323303
58,4.6205600505285425,4.7044030616686525
59,4.71101784823443,4.727812719285831
60,4.7564070331881965,4.768213157603034
61,4.813403163471184,4.796328627359627
62,4.840968482591907,4.836624931098181
63,4.904214350315712,4.8559222439221905
64,4.943447130408922,4.899104795255498
65,4.978081908612067,4.917222943781735
66,4.988292698080743,4.950330586975424
67,5.059762440441742,4.997465232934878
68,5.094733344326478,5.018702289730604
69,5.128319272402212,5.055732514643367
70,5.164674697968481,5.083329584674974
71,5.19521700856503,5.111161275419988
72,5.234937018677022,5.127224768493022
73,5.2606638043546035,5.169377535487791
74,5.299011172175216,5.185802847327092
75,5.317379472186503,5.210345803555342
76,5.3355312274419955,5.409305507673417
77,5.3583210197657305,5.4409097689489405
78,5.389817427956526,5.479346875165945
79,5.459008237437152,5.503696988799612
80,5.495276486453304,5.521509572066778
81,5.511212296053369,5.530991916104338
82,5.543875877149623,5.541814287245128
83,5.570005453420066,5.5609846854563525
84,5.592281937346777,5.573758749254273
85,5.6216728949517005,5.585253245786468
86,5.650006631353332,5.599404372892679
87,5.6655642591168,5.612590259609787
88,5.693595562124998,5.621923766916785
89,5.738908165458416,5.633347600562397
90,5.75846460288656,5.653851149310368
91,5.779289280256164,5.662127355780632
92,5.812085941292362,5.680994358485275
93,5.837744920161682,5.691798978311941
94,5.857935657947457,5.715247505435464
95,5.881067959376981,5.7237447237835815
96,5.897242858843565,5.741259897623807
97,5.934598941934362,5.75266769762143
98,5.95344563276373,5.773173604182925
99,5.977870752317271,5.790492478036688
100,5.987439725800337,5.800511581755224
101,6.0112062365238295,5.861879725763501
102,6.02741543785214,5.8738495808239675
103,6.037872385994111,5.884609602348199
104,6.060877705419614,5.900318068367641
105,6.072270001403775,5.907574836908555
106,6.085154906718248,5.91931166912084
107,6.090907586136648,5.93399105041736
108,6.100006266834119,5.958176543397486
109,6.123318326586744,5.9727249653850425
110,6.139759719998846,5.9846299220286285
111,6.161357845022889,5.996015227676655
112,6.182210209750928,6.0037261942078715
113,6.2027799761408,6.01669363852015
114,6.221460388092167,6.031219258188989
115,6.241799152965059,6.042484767231222
116,6.256823315946542,6.058107992180931
117,6.274146622265324,6.0695704423809325
118,6.288920816504486,6.08109760654676
119,6.302585362642248,6.089399292634537
120,6.314467047301847,6.103695827473675
121,6.329948218995152,6.1201050711227225
122,6.353160547710347,6.132567490722398
123,6.366210027236147,6.138687545303695
124,6.374437051846708,6.1527132814681496
125,6.381873445756912,6.166603477447734
126,6.397589393516592,6.248795431819274
127,6.4159200210717,6.254693700031014
128,6.424964173547676,6.26722959355679
129,6.434706375967407,6.276352535238775
130,6.448469076973768,6.284859744950792
131,6.459543586034368,6.295812988679667
132,6.467424127181073,6.301690652951499
133,6.477543404507462,6.3078715097749
134,6.489672252040248,6.315717055198717
135,6.5002536885240385,6.324013133362867
136,6.513220037598132,6.3372808696928935
137,6.5248899896689405,6.344220821144698
138,6.539868609257628,6.350864933962029
139,6.549052815226943,6.363236948706979
140,6.55801964554931,6.367558746967853
141,6.568607499556148,6.3728820663430055
142,6.582891360487994,6.383572171205744
143,6.593490418589466,6.388361745578511
144,6.607823125775347,6.393201540393518
145,6.61910558560624,6.3994960676998724
146,6.630046978365466,6.403062990968754
147,6.639757718532507,6.410774549280233
148,6.65422413681592,6.4199504022797695
149,6.662399661456676,6.426496796986272
150,6.676197467636991,6.435442656867635
151,6.685481933823124,6.480366640185356
152,6.689474605441884,6.485519719082449
153,6.70285920163531,6.492671628157521
154,6.714994384579256,6.497587327253834
155,6.728631259514038,6.50775148549689
156,6.742442928368274,6.515630800506523
157,6.751489460055866,6.527423924513744
158,6.760552307116138,6.538819129927421
159,6.765180016523809,6.541053417781653
160,6.772300624790494,6.54413115995235
161,6.777448739366316,6.558055074629958
162,6.784674750986424,6.566519431322397
163,6.791254815430071,6.5759088364761755
164,6.80208561040473,6.582018645140764
165,6.815098060798522,6.587560134046709
166,6.825168139900347,6.599365644031015
167,6.836410522498121,6.610264992727845
168,6.849700871787712,6.616487326587145
169,6.85590764226875,6.626969687080033
170,6.862735778918068,6.634709370295423
171,6.87011660098688,6.6460231787102755
172,6.87773230944824,6.655286850910906
173,6.889002383459023,6.6606750903406775
174,6.896105980763792,6.66897590317398
175,6.906795139304478,6.677949788417476
176,6.910545783153603,6.722201210751462
177,6.9163919294858385,6.730962763851706
178,6.928323638497183,6.73855657200182
179,6.931884199409143,6.746659381272425
180,6.9451036529948595,6.75280792301785
181,6.950606142201845,6.7578146804848895
182,6.961223071527649,6.762919816225048
183,6.965111069084103,6.766779560400595
184,6.973873830838299,6.771176681052529
185,6.979765057118181,6.777453750513703
186,6.990730601100181,6.78531486538506
187,6.996460899201089,6.790855931087955
188,7.003668089102594,6.796061391682914
189,7.011310873168636,6.800223118946432
190,7.017220099329214,6.806852156065943
191,7.024963798703575,6.812727981223883
192,7.0350114094298695,6.8204589898501675
193,7.042036454819574,6.825810067891111
194,7.0444766109818575,6.829763680545519
195,7.057942459153681,6.835784085655944
196,7.070789419480805,6.8452756592375925
197,7.0773370379837015,6.8500363816005585
198,7.08409722412228,6.855901706446737
199,7.094333175938911,6.860487520703966
200,7.105731889210347,6.863850490640913
201,7.111736011484806,6.895054994762119
202,7.114736401032317,6.897444633518256
203,7.128418866441724,6.902748607848356
204,7.140212531481645,6.906530835594534
205,7.145047235234817,6.9092333482388835
206,7.152794719283953,6.9185423184279005
207,7.161443531788306,6.921632293138066
208,7.167471035621597,6.923773960831682
209,7.171611128131681,6.929520070539477
210,7.178767983015886,6.935601058138277
211,7.181970489240134,6.941314679189387
212,7.1876194336216,6.945019841413152
213,7.190336986127236,6.948457664738983
214,7.199602233928131,6.954056772106414
215,7.207967239662817,6.958805719350971
216,7.211005036141602,6.966395885325608
217,7.2190414892778945,6.970333726590078
218,7.228886483462578,6.974043372524264
219,7.234621249414742,6.980198169086203
220,7.241305261390306,6.983224786514178
221,7.246906559685144,6.986919622168006
222,7.2526225751314595,6.996259482758761
223,7.257780870230377,7.000127162494487
224,7.262024147562677,7.004323314964029
225,7.26698883959881,7.013131288941659
226,7.272842733161397,7.033570825860962
227,7.279518895311241,7.038576754364273
228,7.283222039952,7.042890658377021
229,7.285652414344935,7.047541431779775
230,7.292172867918029,7.05147378398019
231,7.298556034030396,7.058126593179706
232,7.3024154984602765,7.060562498564129
233,7.306251392421298,7.065352452331923
234,7.312203621509566,7.070234285858826
235,7.321389818002304,7.07740218315095
236,7.3248503307910635,7.080926801635369
237,7.331133220014443,7.088383875364198
238,7.337247178084593,7.092872583115326
239,7.342728167967086,7.096393139791216
240,7.346627183546544,7.101033840978344
241,7.353925975769857,7.105709661849255
242,7.358618984616972,7.110503467259815
243,7.3678387126589975,7.115895601061877
244,7.371039482233053,7.1228745152311745
245,7.378370786624947,7.126175074736599
246,7.384025522945029,7.13111177432072
247,7.387657954870356,7.138264711707741
248,7.390754763423331,7.144993419400316
249,7.397108253368484,7.150925940574559
250,7.402580330691945,7.152861253329009
251,7.40930055818093,7.196143950374786
252,7.411611482847853,7.197948804933936
253,7.419898389933791,7.20214554360337
254,7.424064582766458,7.205608330375414
255,7.430522672261067,7.209250750808209
256,7.43539331622967,7.213272141309879
257,7.441278054518414,7.21623096397319
258,7.44557994106867,7.218018748748094
259,7.448253236943989,7.219386441111679
260,7.452460351635237,7.22301653759318
261,7.4579491014338855,7.225593119034035
262,7.462795481312374,7.228502289642275
263,7.468305624000289,7.231449427932753
264,7.474293759886885,7.2336386034166384
265,7.4807267930060135,7.237521281394916
266,7.48766565698585,7.241754140432026
267,7.4925862308420905,7.244715926198445
268,7.499399721688325,7.248461250647772
269,7.503083331783053,7.254059187547235
270,7.506446348456693,7.256293740194855
271,7.515159350418154,7.259608585745035
272,7.519011025864802,7.261674646013374
273,7.52487703668574,7.2639651654657245
274,7.528899613342582,7.265883995925814
275,7.533834280313411,7.269255058216572
276,7.537663121778903,7.293291063503734
277,7.539519569231693,7.296788251536128
278,7.545944842791237,7.299964857432315
279,7.54913518936641,7.30291877889764
280,7.5540900826173,7.308469785609732
281,7.5598698306702525,7.313727121512655
282,7.563425764933944,7.3155758399212125
283,7.569552759525548,7.3182104184786825
284,7.577591196570416,7.321593368745773
285,7.580851126413651,7.323574512520551
286,7.588722042641845,7.328900237886246
287,7.594401694708832,7.3328744675132835
288,7.601155657356848,7.334902580981532
289,7.605205567289239,7.33777401342354
290,7.606068940780439,7.34118737111489
291,7.614193036194432,7.34254725108199
292,7.620572086239966,7.345240334839832
293,7.6264541375117085,7.348867790050322
294,7.632332861258131,7.3512589977884915
295,7.63860547576927,7.355420533000191
296,7.642999758722572,7.358401925609927
297,7.6475318176844835,7.361532923131781
298,7.6533385982496505,7.36429554060598
299,7.661177550013774,7.367959813385657
300,7.666601940251322,7.371752558402406
301,7.672658074601277,7.395775178728346
302,7.675529179872056,7.397463904242063
303,7.680200625546593,7.401463074425746
304,7.68751914183449,7.406281832220189
305,7.689861275859227,7.409757853634233
306,7.695535847116767,7.412105321356521
307,7.700515377823537,7.4136150277994535
308,7.704782181648365,7.414856173832093
309,7.70966871212593,7.416725382929463
310,7.7134563590615794,7.419518636815249
311,7.716982153648874,7.4218185073981795
312,7.719204313045237,7.42540650667508
313,7.722171275414299,7.429224973307583
314,7.726896057779355,7.431815413330394
315,7.729439208711537,7.434007169265065
316,7.733258343719201,7.436405993564085
317,7.73615877960279,7.4383948652925325
318,7.74190529435742,7.440331986871545
319,7.745925054996099,7.44248316206213
320,7.751187410684384,7.4453074372481804
321,7.7530164727372055,7.446690561858643
322,7.760064838604516,7.44914970264548
323,7.766164632349248,7.451549065618149
324,7.768985306013678,7.454779341334578
325,7.7760741855287625,7.457217967387029
326,7.779262859217129,7.472608601906195
327,7.7822525211618485,7.475555395005475
328,7.78595739024031,7.479126144926661
329,7.790197621738761,7.481758775084605
330,7.793541376769934,7.4840714140352915
331,7.800370152277149,7.486590640364212
332,7.806674985254694,7.491535146786525
333,7.810994981737956,7.493929788321928
334,7.814910121797383,7.498818606796697
335,7.8190447415630535,7.50389737185772
336,7.8252934232522975,7.507283111965695
337,7.828180894045766,7.511347136692201
338,7.8334916945725785,7.515364380489186
339,7.838564143199518,7.519723846027511
340,7.843120552444954,7.521841819798551
341,7.845990655612289,7.52642001912747
342,7.848646329304848,7.528589910804808
343,7.851822101232198,7.532353907669224
344,7.856433585947111,7.536496475461135
345,7.859555583260107,7.540047395359919
346,7.864722264780657,7.543518498013268
347,7.870165279073089,7.545529245095812
348,7.874154952944217,7.5484207916961035
349,7.878037249733088,7.550726735922545
350,7.880255819716128,7.55249878115668
351,7.883773412483519,7.562967310436869
352,7.887938980220711,7.566734833498593
353,7.892245911345182,7.569362095125753
354,7.897421031232578,7.571255688178523
355,7.901694247532567,7.573353348348283
356,7.906208976338217,7.575371175129284
357,7.910434420972925,7.577306936130349
358,7.914162702654035,7.5781479257638535
359,7.917720662366853,7.580082526974214
360,7.919975998616682,7.583050476708725
361,7.922760714715127,7.587273148734183
362,7.925132612873739,7.588779113456643
363,7.929005066472535,7.590898252625182
364,7.933459084641091,7.593349928563188
365,7.936677402939653,7.595527933226798
366,7.941575896411886,7.598129413249055
367,7.942728512313607,7.60049152553873
368,7.948178836328206,7.603541858898945
369,7.952370257002352,7.6075283764039385
370,7.954517776206384,7.608777580025142
371,7.958104475523199,7.612104725852471
372,7.962305994294845,7.616407608453013
373,7.96709467709921,7.618907521594128
374,7.96978289872801,7.6219808271719955
375,7.972076515177058,7.624220921703595
376,7.975770079512656,7.640041642448237
377,7.979488448271164,7.642527498786599
378,7.9824082906124705,7.644457297842296
379,7.98614397944163,7.647039036198805
380,7.990002185357621,7.650411113771143
381,7.993299649595696,7.654756698340095
382,7.997308683500961,7.657298671975812
383,8.000406873220768,7.661690546292716
384,8.003317180133417,7.664714023236541
385,8.005818554020461,7.6665766088211775
386,8.007390983361889,7.671677775388598
387,8.008976138076953,7.674043203481013
388,8.013690849570931,7.6767415991001124
389,8.018225758220844,7.678095250439287
390,8.024031581175944,7.679949515534971
391,8.028415911965189,7.683894535766255
392,8.03073465519471,7.685453143564086
393,8.035060420056288,7.688378001737067
394,8.038539840284729,7.6909098866463825
395,8.043316013536707,7.693786837297993
396,8.047748414972071,7.6991311214905265
397,8.050597131608969,7.70062798198301
398,8.05383130111147,7.702321063338285
399,8.057369303271972,7.706313199144467
400,8.061350924236157,7.709113818358425
401,8.067229422375124,7.7128497834592
402,8.070176078554644,7.714927159943699
403,8.075013653385383,7.719067503006039
404,8.07701558002213,7.72168858494988
405,8.081412472963114,7.72322750968904
406,8.083918367592371,7.724050930399527
407,8.087297849572636,7.7257917792060775
408,8.090868341192632,7.72731662129507
409,8.094619369338426,7.7289779617667005
410,8.096067821976623,7.730684917822816
411,8.097541662519854,7.73217991344296
412,8.098772716170005,7.734479545255604
413,8.101150826133827,7.737230126099078
414,8.106389228040143,7.738881853996736
415,8.11085894951364,7.741004025232869
416,8.11522302917723,7.742726314568208
417,8.11708197790405,7.744735292180784
418,8.120742654114956,7.746602720689544
419,8.12198707452354,7.749912148682094
420,8.124121502369261,7.7530847124722335
421,8.129276893947704,7.754100199546764
422,8.130689367349577,7.756231793188314
423,8.132811464994035,7.759494202965837
424,8.134892326786757,7.762399793333944
425,8.138369018967788,7.763871977993475
426,8.14112559252238,7.776885573529544
427,8.142634348434807,7.778268674599582
428,8.146632375635056,7.779918219492288
429,8.148362480018672,7.782061117103811
430,8.15296746512787,7.784083007040526
431,8.1558103320572,7.786544875205527
432,8.158364890413717,7.788897305930252
433,8.161266489108757,7.789697166691945
434,8.164791787882494,7.792877607668571
435,8.166295521483788,7.796691803433825
436,8.171024421968994,7.799597139464835
437,8.173467897488056,7.80259116608265
438,8.174823772570257,7.804900644894032
439,8.17780393013818,7.806402666635172
440,8.180894904105772,7.810215454530585
441,8.184323760259375,7.8124339096010855
442,8.186232838798349,7.815400660899827
443,8.190251605789285,7.818012541960526
444,8.193633791562114,7.820476771382581
445,8.197527777247487,7.822625444635402
446,8.199773415033224,7.824254712257933
447,8.201397843437007,7.82667787821171
448,8.203445572578648,7.828930179108681
449,8.206471604227614,7.8303004176470745
450,8.210485039539037,7.833575512883294
451,8.214991060397923,7.848813892136481
452,8.217113556604488,7.851827605835631
453,8.22235880076685,7.854064522285506
454,8.226871924455514,7.856781092233001
455,8.22973494295212,7.858423399380487
456,8.23167129542892,7.860433190017307
457,8.234003945001938,7.862744029509021
458,8.236859209483997,7.8636224386209514
459,8.23918493105751,7.864904106168437
460,8.243796154963434,7.866392462745461
461,8.248089426544752,7.867196856384075
462,8.250020030304398,7.868419397564657
463,8.253355302020006,7.870337174758241
464,8.255936316483231,7.871673331300774
465,8.259113257855507,7.873758231270315
466,8.262511240965752,7.875181070973862
467,8.266913242220202,7.877191468720939
468,8.269534710666823,7.879003224628698
469,8.271584636138439,7.879907838674023
470,8.276283389613305,7.881195255076879
471,8.278245984235523,7.8838724305622225
472,8.283053362995666,7.886087310501607
473,8.286055292211849,7.889184383114425
474,8.287950341080615,7.8914072798703145
475,8.290983580295357,7.893090260511553
476,8.2931847048886,7.901905442882211
477,8.297426369096739,7.903493480310992
478,8.299546816369455,7.905508399590666
479,8.303014769331003,7.90707096935802
480,8.305191584453201,7.909679735191411
481,8.306960191679797,7.912471517614699
482,8.309915965439915,7.913922290853094
483,8.313191213545657,7.915710231833214
484,8.315106242070161,7.917048415126094
485,8.317134337464847,7.919301988097021
486,8.320908561692992,7.920848174247486
487,8.325899043460048,7.922264098350587
488,8.327400652690283,7.923730477777874
489,8.332527266245126,7.925058616424908
490,8.337231279948266,7.9257069942907
491,8.340297215585576,7.927630965986789
492,8.342593482942899,7.929766721139984
493,8.345540290813789,7.931547190714015
494,8.347862132510677,7.93297959586241
495,8.349136116745203,7.9348011371803056
496,8.350658647672816,7.935956286598547
497,8.3539675803636,7.9380197041555345
498,8.356015020838989,7.940216575031414
499,8.357096998534574,7.940822448925355
500,8.361259093567028,7.94400415272458
501,8.362793079811677,7.953018613022585
502,8.365174585170973,7.953781224366367
503,8.368353089706696,7.955287799506294
504,8.370776224967525,7.956353480212206
505,8.3727927688592,7.958104433161432
506,8.374905316270304,7.960242295457414
507,8.38060481612479,7.962334054525569
508,8.38206574555965,7.963840989323165
509,8.38614447137649,7.965559348860853
510,8.387956194034448,7.965930822715891
511,8.388979076962011,7.9671346684474935
512,8.39190231130422,7.968363727427709
513,8.393546296034579,7.9695474086368066
514,8.39718559597852,7.971468917780416
515,8.399232502468866,7.972850963309302
516,8.401460252612711,7.974779853012345
517,8.404675970696077,7.976143349479601
518,8.40893955743584,7.977441341781965
519,8.412622519991523,7.9792186668937575
520,8.414662464780841,7.980151169924414
521,8.416605425495694,7.982087839543934
522,8.419602544257474,7.983907025735055
523,8.421667106019088,7.98540698103535
524,8.424883420959004,7.987699981607896
525,8.428190553552668,7.990061702444487
526,8.429454412032669,8.004092650328465
527,8.431799198351627,8.005235396365391
528,8.434353808442484,8.00753205613476
529,8.436642715774173,8.008798607215462
530,8.438531779247116,8.00968369069538
531,8.439976951210284,8.01090659387681
532,8.44343316119404,8.012925822931052
533,8.445085591022266,8.015553613516337
534,8.447422364070496,8.01642253476816
535,8.449873742982893,8.01828854852035
536,8.451298728455368,8.01983579425953
537,8.454869107626127,8.02228604788139
538,8.457608100427006,8.02416507876524
539,8.460203159528831,8.025724555126278
540,8.460994927651077,8.027400176707815
541,8.462695230027203,8.02946029776387
542,8.464870193831045,8.031259839088948
543,8.468035952654006,8.03398933483891
544,8.47002943715305,8.037071525349846
545,8.47262828375192,8.03923987565156
546,8.476400027371296,8.04097625697674
547,8.479166957143816,8.043329233594092
548,8.48208245115525,8.047374231367876
549,8.483995203963875,8.049101312223923
550,8.487536500552979,8.051655518236522
551,8.492539147476625,8.059916629269471
552,8.494652313712098,8.066147131768389
553,8.498138811844496,8.067661150052862
554,8.50000021317536,8.072838498640868
555,8.503384223563925,8.075447124247056
556,8.50576430315783,8.080090201408538
557,8.508394523765155,8.083595206696323
558,8.511567280854154,8.08571626670519
559,8.514841642594446,8.092772029854986
560,8.517892731503311,8.094258984933031
561,8.519809589846528,8.095741810153568
562,8.521367015484344,8.098139847041773
563,8.522993500360984,8.099566824848813
564,8.526540025824069,8.101854490274906
565,8.529919240067365,8.105085597191968
566,8.532211151608353,8.106439026213268
567,8.533817990354605,8.109484899670004
568,8.535563766455695,8.114357931960367
569,8.536482431594186,8.115824952675341
570,8.537500016870604,8.117153151838922
571,8.540512292227653,8.120968430800419
572,8.543674728867062,8.123609689613811
573,8.545795190383652,8.124812351016763
574,8.548112557482979,8.12596005114742
575,8.55033101983078,8.12739582765719
576,8.553879107601862,8.133672530279943
577,8.555842419496459,8.135775149049822
578,8.557937496189982,8.138119973466654
579,8.559495392122441,8.139187853910647
580,8.561116351522868,8.140207740507437
581,8.563062302160171,8.14141750481523
582,8.565195490217546,8.14370912441722
583,8.566758026897281,8.144564495491391
584,8.56846013321469,8.146171743713909
585,8.570085192235146,8.147153198934067
586,8.571228190259848,8.148791995856817
587,8.57467268717607,8.150590610762288
588,8.577005962371116,8.15200039671348
589,8.57942455615422,8.153673002196026
590,8.58146618951248,8.15491589788503
591,8.583728496293862,8.156327962148813
592,8.58587172047582,8.157569332036378
593,8.588374827007614,8.158651631436625
594,8.590763010328267,8.160376554841056
595,8.592821630996713,8.162380365537834
596,8.59557999246628,8.16367290032694
597,8.597556155212137,8.166935614681528
598,8.600146689216636,8.168179972017384
599,8.602650303059418,8.169698201348066
600,8.60577595820725,8.17137333709526
601,8.608459188546963,8.184727185062918
602,8.609724665463862,8.186253092145645
603,8.61220405173754,8.187985314092685
604,8.614680294790492,8.189003311883445
605,8.616705759680274,8.190194243734602
606,8.619441743094498,8.19153955124426
607,8.622597453699374,8.192789372879679
608,8.624081987934492,8.193667393976222
609,8.62627219204912,8.194727320249916
610,8.62911982808215,8.19633333182917
611,8.630895041810499,8.19804470955345
612,8.634627941122364,8.199789396123707
613,8.63665741033873,8.200868658490853
614,8.64140079129203,8.203257620140503
615,8.643177223872723,8.204372237532745
616,8.643915935476524,8.205686069314549
617,8.64644858093234,8.20756939019369
618,8.64900206772046,8.209055855324962
619,8.651775136247133,8.210411786178778
620,8.653556966868823,8.211232950528558
621,8.65561215393569,8.212791371513173
622,8.657069917481774,8.214802813479576
623,8.659330866320676,8.216577994374836
624,8.6634943405986,8.218901661118558
625,8.665159653260174,8.220277588781501
626,8.667823042948706,8.232268991737492
627,8.669370681687067,8.233666898283133
628,8.671042234349429,8.236252940018254
629,8.671715013796142,8.237326087998818
630,8.676048669123347,8.238885424766119
631,8.679824429900066,8.240232176034844
632,8.680372595691198,8.241356434886164
633,8.683779903478756,8.242637206861993
634,8.687004078262817,8.244441449589718
635,8.688901876990148,8.24603554612538
636,8.69047960784581,8.247870437111201
637,8.692683351630931,8.249602880674574
638,8.693979934167611,8.251767688979088
639,8.696567138870503,8.252816042551745
640,8.697838943710838,8.254682357703693
641,8.700132795947173,8.25655311109058
642,8.701708249464048,8.257626986554436
643,8.70398549439512,8.259924752589848
644,8.705225017468187,8.261506573613506
645,8.70810453736175,8.262321708371719
646,8.709112676169129,8.264306487756025
647,8.710866660976208,8.26557360954164
648,8.71189782603254,8.266816127160356
649,8.712960729201276,8.268116779924094
650,8.7151447474152,8.269460014434584
651,8.716534710744373,8.279021523673958
652,8.7184510124127,8.279942020235998
653,8.721949551449917,8.281407549499079
654,8.724947184242739,8.282289451988454
655,8.727249988050085,8.284730288183686
656,8.729351739832305,8.285728506397534
657,8.731621296431245,8.287440741056287
658,8.733887285709457,8.288698167917367
659,8.735609226492338,8.29023845332181
660,8.737434995195507,8.291410464521421
661,8.74017965681353,8.292506223261293
662,8.741586347222588,8.29337320922051
663,8.742528774761357,8.294969960094523
664,8.74336871672745,8.296193243780403
665,8.744791501629175,8.296945701365736
666,8.747524622483754,8.298102819490557
667,8.749498467724871,8.299090877716594
668,8.750745387188248,8.300376680152796
669,8.754245878928861,8.301368617070775
670,8.755996252429224,8.302735947117126
671,8.757514772627474,8.304506513906974
672,8.759167761672543,8.306112473159136
673,8.762413752031625,8.307840970165907
674,8.764810302568474,8.310214539709717
675,8.76765762628436,8.311873607880615
676,8.768646587965,8.32012420669075
677,8.770358007800045,8.322283402815952
678,8.772811754841799,8.323716872117762
679,8.774414794246566,8.325091083298751
680,8.774914676857575,8.32662364907843
681,8.776369557365406,8.328090499603828
682,8.778675314828956,8.32959244135843
683,8.781649419817606,8.330926493606396
684,8.783827840143315,8.332292331813969
685,8.785567872039335,8.333322634004427
686,8.786772133473978,8.33433400354085
687,8.788558328097869,8.33550890974174
688,8.790599396650864,8.336720011805511
689,8.79213566418532,8.338324976747295
690,8.793302377391482,8.339757960798451
691,8.794480218916354,8.341073855381866
692,8.79588527637653,8.341851682208622
693,8.797516954705515,8.342906304602934
694,8.79923187842826,8.344318902458218
695,8.801411045758694,8.344862365371423
696,8.802920208315062,8.345871921122624
697,8.804951358274636,8.347688483240914
698,8.80753091563176,8.35020692325296
699,8.809314547051828,8.35216222839454
700,8.811681585426463,8.35333160510241
701,8.813485714107863,8.362509148267991
702,8.814890591367426,8.363314159893147
703,8.817172641492297,8.36467685115101
704,8.820080200594177,8.365368026126367
705,8.822197236136006,8.366790978273679
706,8.823406549271818,8.3678423442143
707,8.827078704630573,8.369388182201334
708,8.828377171960746,8.370602401486382
709,8.829234924256502,8.372496413263006
710,8.830273209970116,8.37363757206936
711,8.832861758091799,8.375847898303647
712,8.835362038034184,8.377232955798256
713,8.836440332923518,8.378496005756435
714,8.83859256672887,8.380035866545533
715,8.840129817157177,8.381484595857048
716,8.842269139783529,8.383951862984352
717,8.843923550020877,8.386297823416484
718,8.844927712004408,8.387901072582448
719,8.846506698064248,8.389390069072936
720,8.849043119792253,8.390527472612073
721,8.851178288870925,8.39294093812962
722,8.854903764516015,8.393737400413075
723,8.85624059829149,8.394926578573394
724,8.858583488128563,8.396559500106571
725,8.860050845518145,8.397056024594745
726,8.861228971481633,8.401415964020355
727,8.862780506944725,8.402554067534302
728,8.864820796554266,8.404434700132017
729,8.866659774632438,8.405301686537769
730,8.868317055843331,8.406463318412024


==> tikz_data5/factorial_drifting_clean.csv <==
scenario_index,method_index,scenario,method,normalized,normalized_minus,normalized_plus,cumulative,cumulative_minus,cumulative_plus
2,0,drifting_clean,full,0.5590175210715017,0.0030364904866126974,0.0030364904866126974,2236.070084286007,12.145961946450825,12.145961946450825
2,1,drifting_clean,restart,0.25726395777712674,0.0030823026542924903,0.0030823026542924903,1029.055831108507,12.329210617169906,12.329210617169792
2,2,drifting_clean,sliding,0.12803399594040848,0.0010123446975944805,0.0010123446975944805,512.135983761634,4.0493787903779435,4.049378790378
2,3,drifting_clean,discount,0.25196167963053107,0.010638799728256154,0.010638799728256154,1007.846718522124,42.55519891302458,42.55519891302458


==> tikz_data5/factorial_drifting_corrupted.csv <==
scenario_index,method_index,scenario,method,normalized,normalized_minus,normalized_plus,cumulative,cumulative_minus,cumulative_plus
3,0,drifting_corrupted,full,0.5617277076895405,0.0037040373410164307,0.0037040373410164307,2246.910830758162,14.816149364065495,14.816149364065495
3,1,drifting_corrupted,restart,0.2567206761524642,0.0026964135381689625,0.0026964135381689625,1026.882704609857,10.785654152675875,10.785654152675761
3,2,drifting_corrupted,sliding,0.1283434833407434,0.0009556064723006963,0.0009556064723006963,513.3739333629734,3.822425889202748,3.822425889202691
3,3,drifting_corrupted,discount,0.2523468247499623,0.010646876505085084,0.010646876505085112,1009.3872989998492,42.587506020340356,42.58750602034024


==> tikz_data5/factorial_stationary_clean.csv <==
scenario_index,method_index,scenario,method,normalized,normalized_minus,normalized_plus,cumulative,cumulative_minus,cumulative_plus
0,0,stationary_clean,full,0.02817235890064228,0.0004972717720819649,0.0004972717720819649,112.68943560256915,1.9890870883278637,1.9890870883278637
0,1,stationary_clean,restart,0.23998188130130343,0.0031125994438374605,0.0031125994438374605,959.9275252052139,12.450397775349757,12.450397775349757
0,2,stationary_clean,sliding,0.09671389151589987,0.0005901048843433565,0.0005901048843433565,386.8555660635995,2.3604195373734456,2.3604195373734456
0,3,stationary_clean,discount,0.09347276060016471,0.0004668078544912829,0.0004668078544912829,373.8910424006589,1.8672314179651721,1.8672314179651721


==> tikz_data5/factorial_stationary_corrupted.csv <==
scenario_index,method_index,scenario,method,normalized,normalized_minus,normalized_plus,cumulative,cumulative_minus,cumulative_plus
1,0,stationary_corrupted,full,0.028545581207940686,0.0005125527371961855,0.0005125527371961855,114.18232483176273,2.050210948784752,2.050210948784752
1,1,stationary_corrupted,restart,0.2404975316520365,0.00312805953538578,0.00312805953538578,961.9901266081458,12.512238141543094,12.512238141543094
1,2,stationary_corrupted,sliding,0.09726675253919811,0.0005737107284656262,0.0005737107284656262,389.0670101567925,2.29484291386251,2.29484291386251
1,3,stationary_corrupted,discount,0.09383659453867875,0.00044947015485365116,0.00044947015485365116,375.346378154715,1.7978806194146273,1.7978806194146273


==> tikz_data5/rjmcmc_retained_10.csv <==
n_mcmc,retained,normalized,normalized_minus,normalized_plus,runtime,runtime_minus,runtime_plus,acceptance,acceptance_same,acceptance_birth,acceptance_death,k1_frequency,k2_frequency
100,10,0.2672762365933929,0.0031776261647061266,0.0031776261647061266,0.015640751867750068,0.0035745005295296853,0.0035745005295296853,0.25557250000000004,0.4961746560201258,0.42056346509102677,0.007603774187924825,0.017530000000000004,0.9824700000000005
200,10,0.2567206761524642,0.0026964135381689625,0.0026964135381689625,0.026521425058199988,0.005588183885844023,0.00558818388584402,0.25461825,0.49513167425855353,0.4134065965925496,0.007052283987049217,0.016387500000000006,0.9836125000000004
500,10,0.25106158497987663,0.0033644197237461537,0.003364419723746126,0.08408873851989998,0.019008073779889167,0.019008073779889167,0.25302379999999997,0.49300664838173514,0.4193699628547433,0.006544997074235334,0.014862500000000006,0.9851375000000004


==> tikz_data5/rjmcmc_retained_5.csv <==
n_mcmc,retained,normalized,normalized_minus,normalized_plus,runtime,runtime_minus,runtime_plus,acceptance,acceptance_same,acceptance_birth,acceptance_death,k1_frequency,k2_frequency
100,5,0.27557585339846064,0.0033258007200161477,0.0033258007200161477,0.020207796826150013,0.003001292671877886,0.003001292671877886,0.255378,0.4958541825610202,0.4239556400441261,0.007568762259811584,0.01725500000000001,0.9827450000000004
200,5,0.26860657427406837,0.0031465963107544237,0.0031465963107544237,0.03312465932729998,0.007058886294406978,0.007058886294406978,0.254346375,0.49474697258746503,0.4188664768781584,0.006979175002707792,0.015845000000000005,0.9841550000000003
500,5,0.2635962347532298,0.0029018840989235017,0.0029018840989235017,0.08314524693467505,0.018501156897533885,0.018501156897533885,0.25305505,0.4930631047273584,0.4175503093419393,0.006539921559981478,0.01512500000000001,0.9848750000000006


==> tikz_data6/approximation_exponents.csv <==
x,alpha
0,0.822271
1,0.625937
2,0.785929
3,0.906442
4,0.991983


==> tikz_data6/approximation_scaling.csv <==
T,real_regret,real_norm,q05_regret,q05_norm,q05_app,q075_regret,q075_norm,q075_app,q09_regret,q09_norm,q09_app,q1_regret,q1_norm,q1_app
500,172.8679,0.345736,518.5757,1.037151,450.0000,518.5757,1.037151,450.0000,518.5757,1.037151,450.0000,518.5757,1.037151,450.0000
1000,311.2355,0.311235,810.2333,0.810233,636.3961,913.8490,0.913849,756.8068,990.7960,0.990796,839.7297,1036.1731,1.036173,900.0000
2000,540.5545,0.270277,1231.8734,0.615937,900.0000,1580.3538,0.790177,1272.7922,1868.1890,0.934094,1566.9910,2067.0196,1.033510,1800.0000
4000,965.9289,0.241482,1888.1388,0.472035,1272.7922,2699.8484,0.674962,2140.5728,3464.4855,0.866121,2924.1086,4088.7156,1.022179,3600.0000
8000,1696.0073,0.212001,2973.2310,0.371654,1800.0000,4597.4841,0.574686,3600.0000,6416.7650,0.802096,5456.5796,8124.9059,1.015613,7200.0000


==> tikz_data6/corruption_discount.csv <==
gamma_index,delta_index,normalized
0,0,0.2550019505717147
1,0,0.25536638469016376
2,0,0.25454509724060664
3,0,0.5239606722785874
0,1,0.25590242985231426
1,1,0.25667148796845074
2,1,0.2583550788386108
3,1,1.9723835693434466
0,2,0.2574566083776425
1,2,0.25874215903729236
2,2,0.2646881034547572
3,2,3.110199733219016


==> tikz_data6/corruption_full.csv <==
gamma_index,delta_index,normalized
0,0,0.5622645384920613
1,0,0.5620853441029807
2,0,0.5664563502726923
3,0,0.7334494385381076
0,1,0.5635573615637457
1,1,0.5633928688145314
2,1,0.5662222879012547
3,1,1.9854831605194458
0,2,0.5655309846503396
1,2,0.5646203255551379
2,2,0.5697595578563786
3,2,3.186042335696503


==> tikz_data6/corruption_restart.csv <==
gamma_index,delta_index,normalized
0,0,0.2569959709749356
1,0,0.2568861631280092
2,0,0.25765694800815225
3,0,0.5820257754838641
0,1,0.2583448426197855
1,1,0.26043478519789265
2,1,0.2702324835376988
3,1,1.9664999404746393
0,2,0.26040931805760326
1,2,0.26700889754259455
2,2,0.29365880707108644
3,2,2.987478618306779


==> tikz_data6/corruption_sliding.csv <==
gamma_index,delta_index,normalized
0,0,0.1267422063840044
1,0,0.12679225254155443
2,0,0.12726751536919967
3,0,0.5165537910795687
0,1,0.12774129258636563
1,1,0.12892892170063391
2,1,0.13594194980233795
3,1,1.986243588016031
0,2,0.12967214060466878
1,2,0.13308892829808255
2,2,0.1511488205882184
3,2,3.1091270150031813


==> tikz_data6/lambda_sensitivity.csv <==
schedule,full,full_minus,full_plus,restart,restart_minus,restart_plus,sliding,sliding_minus,sliding_plus,discount,discount_minus,discount_plus
constant,0.5544450053289625,0.004689998541545171,0.004689998541545171,0.20902506681383137,0.003206086493580673,0.003206086493580673,0.08881439980396807,0.0007205295411349955,0.0007205295411349955,0.23084761796006564,0.012583108986075092,0.012583108986075092
sqrt_log_over_t,0.5656734714470899,0.0070883028012721505,0.0070883028012721505,0.3068568943490534,0.0039033241755656034,0.0039033241755656034,0.17185870825179428,0.0021217351904057047,0.0021217351904057047,0.28727427703880304,0.014789886414709574,0.014789886414709574
power,0.5625374229709631,0.005305871260891215,0.005305871260891215,0.25749869957104016,0.0038362974160818797,0.0038362974160818797,0.12698649253514468,0.0012214484179205454,0.0012214484179205454,0.2552116651832274,0.015118572570624905,0.015118572570624933


==> tikz_data6/memory_beta_0.1.csv <==
c,restart,restart_minus,restart_plus,sliding,sliding_minus,sliding_plus,discount,discount_minus,discount_plus
1.0,0.6301705836980537,0.0051048891952116815,0.0051048891952116815,0.21084279208456916,0.0014992329590950704,0.0014992329590950704,0.23297304658694143,0.004213672839444599,0.004213672839444599
3.0,0.3107494892100741,0.004310607560412738,0.004310607560412738,0.11783195321992854,0.0009427480554101281,0.0009427480554101281,0.19659697294587417,0.01163657125018927,0.01163657125018927
5.0,0.23041945717515447,0.0034457518430353606,0.0034457518430353606,0.10431898202254827,0.0009101620443250497,0.0009101620443250497,0.24302847060178587,0.013765350191432019,0.013765350191432019
10.0,0.16612267754594828,0.0027648054901724672,0.0027648054901724672,0.11374719577544082,0.0012337032668042064,0.0012337032668042064,0.3129335673409192,0.011803204445734405,0.011803204445734405


==> tikz_data6/memory_beta_0.2.csv <==
c,restart,restart_minus,restart_plus,sliding,sliding_minus,sliding_plus,discount,discount_minus,discount_plus
1.0,0.6563873106016491,0.005734054670963773,0.005734054670963773,0.24364150652539526,0.0018376787481550472,0.0018376787481550472,0.2642386927719717,0.004173120238295636,0.004173120238295636
3.0,0.3387317755719032,0.004655467896646226,0.004655467896646226,0.14388300423816328,0.001060941967511081,0.001060941967511081,0.2169004164078845,0.011672906717123066,0.011672906717123066
5.0,0.25749869957104016,0.0038362974160818797,0.0038362974160818797,0.12698649253514468,0.0012214484179205454,0.0012214484179205454,0.2552116651832274,0.015118572570624905,0.015118572570624933
10.0,0.18903675597106637,0.0023344118117213097,0.0023344118117213097,0.1318555786531773,0.00098976892896821,0.00098976892896821,0.32245252590648993,0.012156907540644413,0.012156907540644413


==> tikz_data6/memory_beta_0.3.csv <==
c,restart,restart_minus,restart_plus,sliding,sliding_minus,sliding_plus,discount,discount_minus,discount_plus
1.0,0.6892569645291196,0.006254763308174427,0.006254763308174427,0.28270142533330106,0.0018286241121077684,0.0018286241121077684,0.3013610068262344,0.006582501677312724,0.006582501677312724
3.0,0.37379611416913994,0.003815465736142609,0.003815465736142609,0.17897885185166085,0.0011227204200973118,0.0011227204200973118,0.24706407799926625,0.013278742442914104,0.013278742442914077
5.0,0.29177193735453744,0.0040260901005180205,0.0040260901005180205,0.159889738429885,0.0017831030184528585,0.0017831030184528585,0.27597620244383747,0.016200154733507555,0.016200154733507555
10.0,0.22120611142851598,0.0027346985536619017,0.0027346985536619017,0.16103122588429117,0.0015460318718024668,0.0015460318718024668,0.33464516362648167,0.013376438071611041,0.013376438071611041


==> tikz_data6/model_order_cap2.csv <==
T,full_average,full_average_err,full_cumulative,full_cumulative_err,full_regret,full_regret_err,restart_average,restart_average_err,restart_cumulative,restart_cumulative_err,restart_regret,restart_regret_err,sliding_average,sliding_average_err,sliding_cumulative,sliding_cumulative_err,sliding_regret,sliding_regret_err,discount_average,discount_average_err,discount_cumulative,discount_cumulative_err,discount_regret,discount_regret_err
500,0.0015800000000000002,0.0005241346052727719,0.79,0.262067302636386,239.6248488473885,3.6247662789579667,0.04486,0.0037234497839145537,22.43,1.8617248919572766,186.506218208078,4.605009758816544,0.0015800000000000002,0.0005241346052727719,0.7899999999999999,0.262067302636386,92.00050132503513,1.8160613931169232,0.0015800000000000002,0.0005241346052727719,0.7899999999999999,0.26206730263638595,145.39162530404562,5.612496855812581
1000,0.0007700000000000001,0.00026141498724356935,0.7699999999999999,0.2614149872435694,474.80145075912105,6.6846737016442805,0.03599,0.0026611526625380457,35.989999999999995,2.661152662538045,322.02395450853567,8.205829025114188,0.00077,0.00026141498724356935,0.77,0.2614149872435694,146.93189549057146,1.8734241033034096,0.0007800000000000001,0.00025936592768604827,0.78,0.25936592768604827,263.21089872752015,22.196475406488393
2000,0.00039,0.00014224073490623796,0.78,0.28448146981247596,1334.5157959168544,8.882832409988094,0.029294999999999998,0.0011293835663759235,58.589999999999996,2.2587671327518457,581.990713084562,7.251368195555521,0.00039000000000000005,0.00014224073490623796,0.78,0.28448146981247596,295.02248500403516,3.736104272429856,0.00038500000000000003,0.00013708328368793426,0.7700000000000001,0.27416656737586853,574.5502040807785,37.07506674711787
4000,0.00019250000000000002,4.680005935418839e-05,0.7700000000000001,0.18720023741675357,2250.1496918838516,21.22348504356466,0.024612500000000002,0.0010598370131508171,98.45000000000002,4.239348052603268,1029.9947982841609,15.34518966432743,0.00019250000000000002,4.6800059354188386e-05,0.77,0.18720023741675357,507.9459701405788,4.8857936716822055,0.00019250000000000002,4.680005935418839e-05,0.7700000000000001,0.18720023741675357,1020.8466607329095,60.47429028249958
8000,0.00010500000000000002,3.124750656719135e-05,0.8400000000000002,0.24998005253753078,6066.197452871691,25.996895584657143,0.02009375,0.0004843907413212789,160.75,3.87512593057023,1845.7239786121877,16.938404664513506,0.00010499999999999999,3.124750656719135e-05,0.8400000000000001,0.24998005253753078,915.5336554594371,5.30177105015171,0.00010625000000000001,3.1891852843285505e-05,0.85,0.255134822746284,2859.4540152380678,104.69202645212809


==> tikz_data6/model_order_cap3.csv <==
T,full_average,full_average_err,full_cumulative,full_cumulative_err,full_regret,full_regret_err,restart_average,restart_average_err,restart_cumulative,restart_cumulative_err,restart_regret,restart_regret_err,sliding_average,sliding_average_err,sliding_cumulative,sliding_cumulative_err,sliding_regret,sliding_regret_err,discount_average,discount_average_err,discount_cumulative,discount_cumulative_err,discount_regret,discount_regret_err
500,0.86466,0.06401106609940363,432.3299999999999,32.00553304970182,438.67143087274326,58.791200200231515,0.62632,0.018908888866115615,313.16,9.454444433057805,403.50359501673387,18.443765250881913,0.70226,0.07072135942433987,351.13,35.360679712169926,415.09431747024354,64.30511066224571,0.6742600000000001,0.11468422177587365,337.13,57.34211088793684,388.05985471215024,70.46955331170145
1000,0.95586,0.03424860576276547,955.86,34.248605762765486,986.1849276595779,89.93958056135872,0.65874,0.0296700412474716,658.7399999999999,29.6700412474716,790.9541224999462,53.62301288987988,0.7569699999999999,0.04690067950817867,756.97,46.900679508178655,862.856553319191,121.44447036753685,0.77213,0.07221390626323683,772.1300000000001,72.21390626323681,858.7492534898684,108.73078631713379
2000,0.9169050000000001,0.03830901895602828,1833.81,76.61803791205652,1991.9560706567258,103.44106200300247,0.6589600000000001,0.015684305964314214,1317.92,31.368611928628425,1582.482780735998,53.907995982371624,0.75776,0.05101847914698271,1515.5199999999998,102.03695829396541,1628.1775859046752,207.08698528606502,0.7567600000000001,0.07917278526744174,1513.52,158.34557053488348,1677.7903436292231,246.6332441250945
4000,0.958925,0.03314834205842312,3835.7,132.59336823369244,3742.1983232902444,303.81575833654523,0.6585600000000001,0.022559919285316615,2634.2400000000002,90.23967714126645,3028.8902793895923,146.9617831022591,0.773255,0.03448285256400795,3093.0199999999995,137.9314102560318,3438.258043897253,350.60626698241873,0.7160974999999998,0.054757674027066223,2864.3900000000003,219.0306961082649,3120.1808924410843,280.57466190504016
8000,0.96970625,0.023623781543682002,7757.65,188.99025234945609,8230.480308442424,275.08220875013495,0.6889825,0.009326601642375199,5511.86,74.61281313900153,6292.071686738762,107.61962516560716,0.80412,0.02355267946601593,6432.96,188.42143572812756,7297.460904929323,602.7253952126017,0.812205,0.03593458804551838,6497.640000000001,287.47670436414705,7057.088046614059,508.2281292999027


==> tikz_data6/model_order_cap4.csv <==
T,full_average,full_average_err,full_cumulative,full_cumulative_err,full_regret,full_regret_err,restart_average,restart_average_err,restart_cumulative,restart_cumulative_err,restart_regret,restart_regret_err,sliding_average,sliding_average_err,sliding_cumulative,sliding_cumulative_err,sliding_regret,sliding_regret_err,discount_average,discount_average_err,discount_cumulative,discount_cumulative_err,discount_regret,discount_regret_err
500,0.9251400000000001,0.06805184856321767,462.57,34.02592428160883,475.3581657339067,57.90895792249679,0.6827799999999999,0.030904942890094444,341.39,15.452471445047228,424.89959092287853,27.61728379762575,0.8107200000000001,0.08094078506452863,405.36,40.47039253226431,474.53100218379376,74.40848591570035,0.8305,0.06332018898827695,415.25,31.660094494138473,473.85156473097004,81.6790406472984
1000,0.9122199999999999,0.07951425696632437,912.2199999999999,79.5142569663244,801.3521249851301,137.08522698311472,0.7181700000000001,0.02635208560365238,718.17,26.35208560365237,839.7020410343355,60.828955719745295,0.76026,0.08627803936823476,760.26,86.27803936823476,779.4077547083405,165.17012511056262,0.8613199999999999,0.07495887713566687,861.32,74.95887713566687,895.8715482965939,153.18869449923966
2000,0.952875,0.03711304624911419,1905.7499999999995,74.22609249822837,1913.4573590459418,164.6749346817019,0.729145,0.018225889131062413,1458.2899999999997,36.45177826212481,1714.3585828484022,52.23335692074738,0.8931850000000001,0.04307897156417117,1786.3699999999997,86.15794312834231,2037.5502500569746,290.49302320608234,0.8942450000000001,0.06929056093899082,1788.4900000000002,138.58112187798162,1924.09353945911,256.66217863010064
4000,0.98884,0.010164534509973604,3955.3599999999997,40.658138039894396,3413.8237539933243,187.6773834676955,0.7486425,0.010471302547704136,2994.5699999999997,41.88521019081656,3441.801586531893,121.08339139269863,0.9128575,0.02199137135133285,3651.4300000000003,87.9654854053314,3940.519182757217,269.7436007019407,0.7954175,0.05546058315597762,3181.67,221.84233262391055,3664.8727562462345,486.2067084967619
8000,0.9853150000000002,0.01609192908379159,7882.5199999999995,128.7354326703327,7646.275506086213,392.51795339053797,0.7571025,0.011799596004336556,6056.82,94.39676803469244,6871.9145332296075,136.38299759988655,0.90937375,0.03299595211162271,7274.99,263.96761689298177,7179.922568499984,435.6485853656368,0.8509724999999999,0.04218287009667943,6807.780000000001,337.46296077343544,6971.753748554454,533.2242909810197


==> tikz_data6/online_regret_trajectory_T4000.csv <==
t,full_cumulative,full_average,restart_cumulative,restart_average,sliding_cumulative,sliding_average,discount_cumulative,discount_average
1,1.4390668246062348,1.4390668246062348,1.4390668246062348,1.4390668246062348,1.4390668246062346,1.4390668246062346,1.4390668246062346,1.4390668246062346
21,10.46288239327174,0.4982324949177019,10.462882393271741,0.498232494917702,10.46288239327174,0.49823249491770183,10.64156210185256,0.5067410524691696
41,13.1462300546084,0.3206397574294732,13.1462300546084,0.3206397574294732,13.1462300546084,0.32063975742947315,13.700580145051475,0.3341604913427189
61,15.212989434757464,0.24939326942225354,16.656584079764645,0.27305875540597774,15.212989434757466,0.24939326942225354,16.269719227322145,0.2667167086446254
81,16.980500083961136,0.20963580350569302,24.13265829585461,0.2979340530352422,17.07856443838046,0.21084647454790698,18.553660966247037,0.22905754279317328
101,18.56953228750923,0.1838567553218736,26.915214172925715,0.26648726903886844,18.988321005052214,0.18800317826784368,20.7586574508032,0.2055312618891406
121,19.98296523702917,0.16514847303329894,30.306848450977448,0.2504698219089045,20.89289650083817,0.17266856612262946,22.881812451852078,0.18910588803183534
141,21.330450285793837,0.1512797892609492,37.52787035436523,0.2661551088962072,22.846243529133115,0.1620300959512987,24.92230879732903,0.17675396310162433
161,22.541980954055653,0.14001230406245743,40.40501086636639,0.2509628004122136,24.804439549619417,0.15406484192310194,26.924681461263667,0.16723404634325262
181,23.760517836466747,0.13127357920699861,43.86852526176929,0.2423675428827033,26.841479559963307,0.14829546718211767,28.896112117982216,0.15964702827614483
201,24.889763170288642,0.12382966751387384,51.60237223324184,0.2567282200658798,28.74229173004763,0.1429964762688937,30.873135277138328,0.15359768794596187
221,25.92582223324098,0.11731141282009494,54.43538257076705,0.2463139482840137,30.605327476160312,0.13848564468850816,32.74763888394719,0.1481793614658244
241,27.013188228736617,0.1120879179615627,57.84698676010928,0.24002899070584766,32.60125352622986,0.13527491089721938,34.73099318995135,0.14411200493755746
261,27.967066786026464,0.1071535125901397,65.44801963790295,0.25075869593066274,34.430506388276605,0.13191764899722835,36.59591543231009,0.14021423537283564
281,28.919806948963828,0.10291746245182858,68.18859677415311,0.24266404545961956,36.2481449645546,0.12899695716923346,38.39240878921591,0.13662778928546584
301,29.821121194125396,0.09907349233928703,71.59109175720013,0.23784415866179445,38.14363517287716,0.12672304044145233,40.26484596224991,0.13377025236627876
321,30.681881133981335,0.09558218421801039,79.26529815966002,0.24693239302074774,39.96133341988279,0.12449013526443235,42.011773012915896,0.1308777975480246
341,31.54446964144871,0.09250577607462965,81.93035907753071,0.24026498263205487,41.83519763622461,0.12268386403584933,43.80675567600245,0.12846555916716265
361,32.404857670504846,0.08976414867175857,85.40682527639915,0.23658400353573167,43.76877123727626,0.12124313362126389,45.63810294582005,0.12642133780005557
381,33.22399499691781,0.08720208660608347,93.71673371396481,0.2459756790392777,45.6379689234731,0.11978469533719974,47.43053193788357,0.12448958513880201
401,34.00446424021995,0.08479916269381534,96.43087394238708,0.2404759948687957,47.478688496601556,0.11840071944289665,49.206507449978574,0.12270949488772712
421,34.79757847822121,0.08265458070836394,99.99177735235287,0.23751015998183583,49.35931334266046,0.11724302456688944,51.08508900795601,0.12134225417566746
441,35.553427657371564,0.08062001736365436,108.29733133192128,0.24557217989097796,51.24090116196486,0.11619251964164365,52.89572232758344,0.11994494858862455
461,36.27012059802175,0.07867705118876736,110.97777463718623,0.2407326998637446,53.06858656513227,0.11511623983759714,54.733409534118096,0.11872756948832557
481,37.00351479774669,0.07693038419489955,114.4262397911621,0.23789239041821647,54.84464716662325,0.1140221354815452,56.40575683587541,0.11726768572947073
501,37.68878006947496,0.07522710592709572,123.9488665849947,0.2474029273153587,56.689366065740195,0.11315242727692656,58.168711817806546,0.11610521320919473
521,38.363721304421475,0.07363478177432144,126.68328190351454,0.24315409194532545,58.53986776322544,0.11236059071636358,60.02274889347434,0.11520681169572808
541,39.087987671644825,0.0722513635335394,130.15061471623065,0.24057414919820824,60.46232353193682,0.1117603022771475,61.86113300561293,0.11434590204364681
561,39.75132699759355,0.0708579803878673,139.43592768374438,0.24854889070186165,62.24727343450788,0.1109577066568768,63.65253439150924,0.11346262814885784
581,40.44082015829771,0.06960554244113203,142.22801420625117,0.24479864751506222,64.17648047219072,0.11045865829981191,65.47191014855328,0.11268831350869754
601,41.162934814384606,0.06849074012376806,145.6569773241004,0.24235769937454305,66.16521335943587,0.11009186915047567,67.36211750762371,0.11208339019571334
621,41.772938846053805,0.06726721231248597,153.2120363614461,0.2467182550103802,68.06843523399192,0.10961100681802241,69.14745145080367,0.11134855306087547
641,42.37696313661074,0.06611070692138961,155.875657072802,0.24317575206365366,69.9136314087273,0.10906962778272593,70.885111698954,0.1105851976582746
661,43.02434931091703,0.06508978715721182,159.53936651184625,0.24136061499522882,71.75757597056212,0.10855911644563103,72.69216407870287,0.10997301676051874
681,43.67789229487342,0.06413787414812545,167.02853442075394,0.24526950722577673,73.71138834639308,0.10823992415035696,74.5426694405931,0.10946060123435108
701,44.32452666509163,0.06323042320269848,169.86271799805462,0.24231486162347302,75.57514537951957,0.10781047843012781,76.3780864413161,0.10895590077220559
721,44.920458012932116,0.06230299308312358,173.22703562786634,0.2402594114117425,77.5182063365581,0.10751484928787529,78.23544789441294,0.1085096364693661
741,45.51376529891135,0.061422085423632054,180.95360109169812,0.24420189081200822,79.43779672982754,0.10720350435874162,80.09539494587068,0.10809095134395501
761,46.12629589961671,0.06061274099818228,183.56849766214674,0.2412201020527552,81.23747961880665,0.10675095876321503,81.87808385694402,0.10759275145459135
781,46.67423206363158,0.059762140926544915,186.96532185474115,0.2393922174836635,83.08167196885265,0.10637858126613657,83.68822827816805,0.10715522186705258
801,47.285068678926,0.059032545167198504,194.91577144555387,0.24334053863365024,84.95297080453228,0.10605864020540859,85.47815101645142,0.10671429590068844
821,47.829200079951605,0.05825724735682292,197.8651873688836,0.2410051003275074,86.79730720191279,0.10572144604374276,87.2576985986494,0.10628221510188722
841,48.41603637094118,0.0575696032948171,201.51421378302683,0.23961262043166096,88.70186333113804,0.10547189456734607,89.06453286101132,0.10590313063140464
861,48.995917055773056,0.05690582701018938,209.66140489762074,0.24350918106576164,90.64670232112233,0.10528072278875997,90.86321478287505,0.10553218906257264
881,49.58477135815776,0.056282373845809044,212.36635437631062,0.24105148056334919,92.57933626943314,0.10508437715032137,92.7632989547612,0.10529318837089804
901,50.202564919762736,0.05571871800195642,215.6157994818296,0.23930721363133145,94.50399338417715,0.10488789498798796,94.6499309727576,0.10504986789429258
921,50.75271355989006,0.055106095070456086,223.44924634499625,0.24261590265471908,96.37505687781886,0.10464175556766434,96.500170578432,0.10477760106235831
941,51.303013415956585,0.05451967419336512,226.161028401912,0.2403411566439022,98.3093768015375,0.10447330159568283,98.37016024668179,0.10453789611762146
961,51.87533687144272,0.05398057947080408,229.71680302054443,0.23903933717018147,100.27720131137364,0.10434672352900483,100.18564891672645,0.10425145568858112
981,52.42206519710188,0.05343737532834034,237.68868657166405,0.2422922391148461,102.22160735601959,0.1042014346136795,102.03703129942862,0.1040132836895297
1001,55.19643714795118,0.05514129585209907,242.34808579463925,0.24210597981482446,106.21917268535007,0.10611305962572434,105.9220830061953,0.10581626673945584
1021,77.8775488381046,0.07627575792174789,261.15768618089595,0.2557861764749226,124.89322641379002,0.12232441372555339,124.89110751182245,0.1223223384053109
1041,100.09233082612772,0.09615017370425333,268.5310181715096,0.25795486856052796,136.56733097621296,0.13118859844016612,139.70174537418285,0.13419956327971455
1061,121.79711293875137,0.11479463990457242,271.1890027783833,0.255597552100267,140.63707292297292,0.13255143536566721,152.0212078525481,0.14328106300899915
1081,143.2007352112235,0.1324706153665342,274.91438872801433,0.2543148831896525,142.55819370115586,0.13187621989006093,162.93158517540874,0.15072302051379163
1101,164.26391070429165,0.14919519591670452,283.13005784201147,0.25715718241781244,144.44899858519935,0.13119800053151617,172.67536366182583,0.15683502603253935
1121,185.04504188383345,0.1650714022157301,285.90024065746854,0.2550403574107658,146.2821614660512,0.13049256152190117,181.64021533815716,0.1620340903997834
1141,205.42096990984132,0.18003590702001868,289.541830596486,0.253761464151171,148.1972924860746,0.12988369192469293,190.32234998686846,0.1668031112943632
1161,225.5629000422958,0.19428329030344169,297.69155714815844,0.25640960994673423,149.98736704152134,0.12918808530708126,198.91772107289643,0.17133309308604344
1181,245.40800121120955,0.20779678341338656,300.43226587334647,0.25438803206887933,151.83931420502165,0.12856842862406576,207.17041793631228,0.17541949020856246
1201,265.41933875136846,0.22099861677882465,304.1209366738982,0.25322309464937404,153.65793956470944,0.12794166491649414,215.31669884866605,0.17928118138939722
1221,285.0387050454259,0.2334469328791367,311.5117942664475,0.25512841463263514,155.5987727760684,0.12743552233912234,223.25457532328278,0.18284568003544865
1241,304.65164546810036,0.24548883599363452,314.2224864990158,0.2532010366631876,157.4175720825844,0.12684735864833552,231.2308804309645,0.18632625336902867
1261,324.08169484124295,0.25700372310962966,317.9937063448732,0.25217581787856724,159.3773406331004,0.12638964364242694,239.09962753467062,0.18961112413534548
1281,343.090714331692,0.26783037808875254,326.32212730678793,0.25474014621919433,161.22605592631584,0.12585952843584375,246.51138569763947,0.19243667892087388
1301,361.92606427870703,0.2781906720051553,329.06694870859036,0.252933857577702,163.09116167858036,0.12535831028330546,253.87882885887657,0.19514129812365608
1321,380.80552011292207,0.2882706435374126,332.5370575676476,0.25173130777263253,164.89572743450134,0.12482644014723795,261.18864097644035,0.19772039438034847
1341,399.48837126723856,0.2979033342783286,340.11948756269857,0.25363123606465215,166.77557415407142,0.12436657282182803,268.3541118165148,0.20011492305482084
1361,418.1120053407743,0.3072094087735301,342.84100697793366,0.25190375237173673,168.72964139105207,0.12397475487953862,275.52147710146966,0.20244046811276237
1381,436.6483534334531,0.3161827323920733,346.5607538089287,0.2509491338225407,170.67089197654846,0.12358500505180914,282.5282901921416,0.20458239695303515
1401,455.01288836216816,0.3247772222428039,355.0683585226135,0.2534392280675328,172.5498194487472,0.12316189825035491,289.4674541219553,0.20661488516913296
1421,473.0092633059571,0.3328706990189705,357.95864086473244,0.25190615120670823,174.53414419626932,0.1228248727630326,296.0777028789056,0.20835869308860352
1441,490.9554938610223,0.3407047146849565,361.83518160166295,0.2511000566284961,176.5624669922835,0.12252773559492265,302.66565206666075,0.21003862044875832
1461,508.901715858049,0.34832424083370916,370.8543217430513,0.25383594917388863,178.4089591929918,0.12211427733948785,309.2536012544159,0.21167255390445994
1481,526.7954244834339,0.35570251484364207,373.58008688359735,0.25224853942174036,180.3330873595894,0.12176440740012791,315.840991484043,0.21326197939503247
1501,544.6149077165767,0.3628347153341617,377.3043132336885,0.2513686297359684,182.2258490424524,0.12140296405226673,322.3972010930518,0.21478827521189325
1521,562.5059681991587,0.36982640907242514,385.41819764468016,0.2533978945724392,184.13999646007,0.12106508643002631,328.98515386063553,0.21629530168352112
1541,580.0732485032747,0.37642650778927617,388.2307968154283,0.2519343262916472,186.00394469233996,0.1207034034343543,335.6592593038614,0.21781911700445256
1561,597.4984040856566,0.3827664343918364,391.6514561396069,0.2508977938114074,187.88674941232978,0.12036306816933362,342.16240876048494,0.21919436820018262
1581,614.8132681126991,0.3888761974147369,400.378482131332,0.2532438217149476,189.7806182246731,0.12003834169808544,348.52157354687114,0.22044375303407407
1601,632.1819692101018,0.39486693891948893,402.99355509406735,0.25171365090197834,191.65942870655178,0.11971232273988244,354.78374022825653,0.22160133680715588
1621,649.2828823373129,0.4005446528916181,406.42944703788834,0.2507276045884568,193.5375889870523,0.1193939475552451,361.06013832551497,0.2227391353026002
1641,666.0848948013769,0.40590182498560445,414.2611536303037,0.25244433493619967,195.3859157830005,0.11906515282327881,367.3320101106875,0.22384644126184491
1661,683.1032790566687,0.4112602522917933,416.99487321418417,0.2510504956135967,197.21732363851584,0.11873409008941352,373.6034462457577,0.22492681893182281
1681,699.9826988501535,0.41640850615714065,420.7376896929965,0.25029011879416807,199.01536681535092,0.118391056999019,379.9144150138377,0.22600500595707188
1701,716.7148498851277,0.4213491180982526,428.1067326464378,0.2516794430608099,200.9507277791675,0.1181368182123266,386.3726229457749,0.22714439914507634
1721,733.3548134829922,0.4261213326455504,430.8045696122138,0.2503222368461441,202.77246172611228,0.11782246468687525,392.7286863619703,0.22819795837418377
1741,749.8482839298583,0.4306997610165757,434.5134547807318,0.24957694128703717,204.71869898377014,0.11758684605615746,399.0648047057729,0.22921585566098387
1761,766.2511999167184,0.43512277110546194,442.3927242511363,0.2512167656167725,206.63722623993968,0.11734084397497994,405.3912134490167,0.23020511836968577
1781,782.4562636826533,0.4393353529941906,445.2064454978748,0.24997554491739188,208.507953596969,0.11707352812856202,411.56138235149956,0.23108443703060053
1801,798.6603240372453,0.4434538167891423,448.8691764650181,0.24923330175736705,210.49822478639862,0.1168785257003879,417.5731551330124,0.2318562771421501
1821,814.9156396512072,0.44750996136804344,457.49589053635884,0.25123332813638594,212.34913972836245,0.1166112793675796,423.58492791452545,0.23261116305026105
1841,830.9897299505249,0.4513795382675311,460.41769560110663,0.2500910894085316,214.25335307740056,0.11637879037338432,429.5967006960383,0.23334964730909197
1861,846.809506017418,0.4550292885639001,464.32492277686254,0.24950291390481602,216.1525557334697,0.11614860598252,435.7712243880716,0.23415971219133347
1881,862.5307883346732,0.4585490634421441,471.97004242074973,0.2509144297824294,217.98673874253487,0.11588874999603127,442.21183247752117,0.23509400982324355
1901,878.2564723571577,0.46199709224469104,474.7279401340344,0.24972537618833995,219.87851709750203,0.11566465917806526,448.54978006325763,0.2359546449570004
1921,894.0027269716095,0.46538403278063994,478.2670675576552,0.24896776031111667,221.80365630134338,0.11546260088565508,453.92445764777204,0.23629591756781462
1941,909.4654664905281,0.46855510895957153,486.29289270322533,0.2505372966013525,223.65391499633225,0.11522612828249987,458.9283115324847,0.2364391094963858
1961,924.7179435731134,0.4715542802514602,489.0376496188922,0.2493817693110108,225.48925574509175,0.11498687187409062,463.43697669354816,0.23632686215887205
1981,939.5004931146108,0.47425567547431147,492.6522689115768,0.24868867688620738,227.36038219003407,0.11477051094903286,468.1163139230639,0.23630303580164766
2001,954.7313550419349,0.4771271139639855,504.3843890211066,0.2520661614298384,232.83086742058566,0.11635725508275145,475.4021929835828,0.2375823053391218
2021,977.3354881287265,0.4835900485545405,532.5522684709788,0.2635092867248782,267.0463592748274,0.13213575421812346,510.1979772721954,0.2524482816784738
2041,999.9158639740981,0.48991468102601565,547.0123151423015,0.26801191334752644,288.276871332317,0.1412429550868775,538.8339159793034,0.2640048583926034
2061,1022.4962398194697,0.4961165646867879,555.4039139254135,0.26948273358826463,291.67241181971394,0.1415198504705065,556.522707655867,0.2700255738262334
2081,1045.076615664842,0.5021992386664306,558.2594370296363,0.26826498655917164,293.56122460245194,0.14106738327844875,569.9964589619224,0.2739050739845855
2101,1067.656991510214,0.5081661073347046,561.6726445761182,0.267335861292774,295.50774622251475,0.14065099772608985,580.6496527913233,0.2763682307431333
2121,1090.2457563020819,0.5140244018397369,569.9193632125555,0.2687031415429305,297.3701001457841,0.14020278177547577,590.0316707152301,0.2781856061835125
2141,1112.8437930874445,0.5197775773411697,573.4621817167935,0.2678478195781381,299.2219978957135,0.13975805599986618,598.6778850164123,0.27962535498197677
2161,1135.4418298728071,0.5254242618569214,576.9410351555035,0.26697872982670223,301.0237239445067,0.1392983451848712,607.4131761331221,0.28107967428649794
2181,1158.0398666581698,0.5309673849876982,584.2695783668107,0.26789068242403064,302.8939773472772,0.1388784857163123,616.1450131689562,0.282505737353946
2201,1180.6379034435324,0.536409769851673,586.9949702068031,0.2666946706982295,304.8321513515772,0.13849711556182517,623.9469793784638,0.2834834072596382
2221,1203.235940228895,0.5417541378788362,590.5236716330144,0.26588188727285655,306.72625756006113,0.13810277242686225,631.7198838346673,0.28443038443704066
2241,1225.5166219708358,0.5468615002101007,598.4244056821254,0.2670345406881417,308.6575916228037,0.1377320801529691,638.7717556592759,0.2850387129224791
2261,1247.4465428753106,0.55172337146188,601.1748039464744,0.265888900462837,310.62530858036587,0.13738403740838825,645.7096404853477,0.2855858648763147
2281,1269.3764637797854,0.5564999841209055,604.7595101903487,0.2651291145069481,312.57649711634167,0.13703485187038214,652.9551219340472,0.28625827353531225
2301,1291.3063846842601,0.5611935613577836,613.5898685330754,0.26666226359542605,314.390856889057,0.13663227157281915,659.9168473308016,0.2867956746331167
2321,1313.2494657113466,0.5658119197377623,616.5184223972223,0.26562620525515823,316.24749984799865,0.13625484698319631,666.5931991064562,0.28720086131256195
2341,1335.233101401991,0.5703686891935031,620.1664110400072,0.26491516917556907,318.0722912208649,0.13587026536559804,672.5656473371632,0.2872984396997707
2361,1356.8500634143152,0.574692953585055,627.8913624047522,0.26594297433492253,320.04242463842644,0.13555375884727933,678.4118337081243,0.28734088678870157
2381,1378.4576235374514,0.5789406230732681,630.7559336151692,0.2649121938744935,321.94123546871435,0.13521261464456713,684.1169967355108,0.2873233921610713
2401,1400.0651836605878,0.5831175275554303,634.1561596129555,0.26412168247103524,323.90078986404217,0.13490245308789756,689.4788534585495,0.2871632042726153
2421,1421.6727437837242,0.5872254208111211,641.4656709717078,0.2649589719007467,325.75186290449017,0.13455260756071463,694.8400764021682,0.28700540124005286
2441,1443.2803039068606,0.5912659991425073,644.328339975756,0.26396081113304215,327.6633131454121,0.13423322947374522,700.1714255146316,0.2868379457249617
2461,1464.887864029997,0.5952409037098729,647.7066372842845,0.26318839385789705,329.50223074011376,0.13388956958151715,705.3379686728783,0.28660624488942626
2481,1486.4954241531334,0.5991517227541853,656.5344725680859,0.2646249385602926,331.37437558689226,0.13356484304187513,710.3997010484037,0.2863360342798887
2501,1508.059525074191,0.6029826169828831,659.3085101140894,0.2636179568628906,333.34017608374654,0.13328275733056635,715.5256505812392,0.2860958219037343
2521,1529.4442174943579,0.6066815618779684,662.9395875701435,0.2629669129592001,335.2747110671486,0.13299274536578684,720.7649647180967,0.2859043890194751
2541,1550.6060607273744,0.6102345772244685,671.0423665116593,0.2640859372340258,337.19915361792715,0.13270332688623657,726.1038830099906,0.2857551684415547
2561,1571.6630337546724,0.613691149455163,673.9091084378999,0.26314295526665366,339.1454022172408,0.13242694346631817,730.9908497401808,0.28543180388136696
2581,1592.7200067819708,0.6170941521820887,677.6229479232102,0.26254279268624964,341.142834844372,0.13217467448445253,735.7974602375201,0.28508231702344833
2601,1613.7769798092688,0.6204448211492768,685.2804474503015,0.26346806899281106,343.06433869082014,0.1318970929222684,740.9723390656916,0.284879792028332
2621,1634.8339528365673,0.6237443543825132,688.1166691935106,0.262539744064674,345.0246258353469,0.13163854476739678,746.1090739092991,0.2846658046201065
2641,1655.5180518468837,0.6268527269393729,691.8589964835479,0.2619685711789276,346.959705397586,0.13137436781430747,751.1547792057386,0.28442059038460377
2661,1675.743374980172,0.6297419672980729,700.2560563376766,0.26315522598184005,348.8603656363333,0.13110122722147066,756.2130115794483,0.28418376985323124
2681,1695.637259321225,0.6324644756886332,703.081069482648,0.26224582972124133,350.72987571669086,0.130820542975267,761.1591212674418,0.28390866142015725
2701,1715.5311436622785,0.6351466655543423,706.4790191266964,0.2615620211502023,352.66380029502,0.13056786386339136,766.1392827493436,0.28365023426484404
2721,1735.4250280033316,0.6377894259475678,715.2009841293735,0.2628449041269289,354.6037569020764,0.13032111609778624,770.9271732071637,0.28332494421431964
2741,1755.3189123443851,0.6403936199724134,717.9960235606756,0.26194674336398227,356.49516782885524,0.13006025823745176,775.6368794419193,0.2829758772133963
2761,1775.0855581649198,0.6429140015084824,721.4043968819609,0.2612837366468529,358.3592935490486,0.12979329719270138,780.2011060489533,0.28257917640309793
2781,1794.495583765091,0.6452698970748258,730.8658961420246,0.26280686664581965,360.2479415289473,0.1295389937177085,785.0588228302876,0.28229371550891325
2801,1813.8677545394116,0.6475786342518428,734.3477183976739,0.2621734089245533,362.2378722375216,0.12932448134149285,789.9686365620653,0.28203093058267237
2821,1833.2795312952098,0.6498686746881283,738.1757764732042,0.26167166837050837,364.1292205006632,0.12907806469360628,794.8784502938432,0.28177187178087315
2841,1852.247208707664,0.6519701544201562,747.5394024741543,0.26312544965651324,366.056609187744,0.1288478033043802,799.7625549338138,0.28150741109954736
2861,1871.105978530574,0.6540041868334756,750.3104853544452,0.262254626128782,367.91161376550787,0.12859546094565108,804.7760543504703,0.2812918749914262
2881,1889.7594554475577,0.6559387210855807,753.6149308189517,0.26158102423427687,369.8529385601328,0.1283765840194838,809.764160951551,0.2810705175118192
2901,1907.8915063839165,0.6576668412216189,762.0944212039419,0.2627005933140096,371.7796847389324,0.12815569966871163,814.098234609604,0.28062676132699205
2921,1925.7114399837305,0.6592644436781002,764.7876347475556,0.26182390782182663,373.65263693580494,0.12791942380547924,817.7025443383177,0.2799392483184929
2941,1943.5073602268026,0.660832152406257,768.3881769976604,0.26126765623857884,375.53140121763056,0.12768833771425725,821.3471343506186,0.2792747821661402
2961,1961.1899195867004,0.6623403983744345,777.3329068741864,0.2625237780730113,377.46617498355255,0.12747928908596842,825.2677135084774,0.27871250034058676
2981,1978.6279244264158,0.6637463684758187,779.9616844519717,0.26164430877288547,379.40434426713654,0.12727418459145806,828.9216643263222,0.27806832080721977
3001,1994.8041760029416,0.6647131542828861,784.3819432840229,0.26137352325358976,383.45219812313485,0.12777480777178768,834.5994315148504,0.2781071081355716
3021,2000.3439553259916,0.6621462943813281,793.0093976850751,0.26249897308344095,402.4921109564451,0.13323141706601954,855.6528097250417,0.28323495853195685
3041,2005.8597806320613,0.6596053208260642,795.8050053554051,0.26169187943288563,413.4142371141785,0.13594680602241974,870.0308096517407,0.28610023336130896
3061,2011.375605938131,0.6570975517602518,799.2425596347343,0.2611050505177179,417.7670070068971,0.1364805641969608,879.9790117766883,0.28748089244583086
3081,2016.8914312442007,0.6546223405531324,807.6069993053517,0.26212495920329487,419.6713315472034,0.13621270092411666,886.8957586233573,0.28785970744023276
3101,2022.409558184098,0.6521797994789094,810.3635083682478,0.2613232855105604,421.5820245759238,0.1359503465256123,891.9676063958347,0.2876386992569605
3121,2027.9616361299966,0.6497794412463944,813.884825127448,0.26077693852209166,423.4874319808804,0.13568966099996166,896.2912585680533,0.28718079415829967
3141,2033.5057723477646,0.6474071226831469,822.2870038945339,0.26179146892535304,425.4189798251094,0.13544061758201506,900.2637771382067,0.2866169300026128
3161,2039.0215028175844,0.6450558376518775,824.9711790067995,0.26098423885061683,427.1883654842683,0.13514342470239427,903.9154438030267,0.285958697818104
3181,2044.6111206530527,0.6427573469516041,828.3228571236075,0.2603970000388581,429.0125477839445,0.1348671951537078,907.2829051168571,0.28521939802479
3201,2050.293797463638,0.6405166502541826,835.9496090404675,0.26115264262432597,430.87874010896365,0.1346075414273551,909.9805353919382,0.28428007978504793
3221,2055.958139316925,0.638298087338381,838.7005283525484,0.26038513764438015,432.7103879471485,0.134340387440903,912.6718085631892,0.2833504528293044
3241,2061.5160683953613,0.6360740723219258,842.1822444246861,0.2598525900724117,434.5561541517307,0.13408088681016064,915.6943466583718,0.28253450992236095
3261,2067.1661792856853,0.6339056054233929,849.9643556453057,0.2606453099188303,436.4161762707457,0.1338289408987261,918.6047071754531,0.2816941757667749
3281,2072.7744502232154,0.6317508229878743,852.6754003877531,0.2598827797585349,438.2532399389446,0.13357306916761494,921.679770179486,0.28091428533358304
3301,2078.402599947992,0.6296281732650686,856.0321156297329,0.2593250880429363,440.0676092240511,0.13331342297002455,924.5227370326347,0.2800735343934064
3321,2083.9511796683164,0.6275071302825402,864.3334398289378,0.2602630050674308,441.9271171258192,0.1330704959728453,928.1528499469787,0.2794799307277864
3341,2089.3561366092517,0.6253684934478454,866.9972971784848,0.259502333785838,443.84022488810143,0.13284652046935091,931.2494925826489,0.27873376012650375
3361,2094.676188898366,0.6232300472771097,870.3571593706035,0.25895779808705843,445.6907012264379,0.13260657578888366,934.1693921093074,0.2779438834005675
3381,2099.995637099696,0.6211167220052338,877.9420994328563,0.25966935801030944,447.5810583977135,0.13238126542375442,937.1829973026148,0.27719106693363355
3401,2105.2805061794675,0.6190180847337452,880.6659588887308,0.2589432398967159,449.5036948319231,0.13216809609877186,940.0695078558758,0.2764097347415101
3421,2110.5341931650155,0.6169348708462482,883.9735250035701,0.2583962364816048,451.34370706574265,0.13193326719255852,942.6748546462753,0.27555535067122927
3441,2115.759132592816,0.6148675189168311,893.5591518183488,0.25968007899399853,453.2450046908002,0.13171897840476612,945.3834759511446,0.27474091134877787
3461,2121.0343073778727,0.6128385747985764,896.4401793364754,0.2590118981035757,455.09561608553685,0.1314925212613513,948.5603128820816,0.27407116812542076
3481,2126.1190942309786,0.6107782517181782,900.0316477207869,0.25855548627428526,457.003104995549,0.13128500574419677,951.3415372322922,0.2732954717702649
3501,2131.185462221595,0.6087362074326179,908.9689435083435,0.25963123207893274,458.9147467206688,0.13108104733523815,953.892175789538,0.2724627751469688
3521,2136.386152460866,0.606755510497264,911.8502909727792,0.2589748057292756,460.8980359429523,0.13089975459896402,956.4873726600063,0.2716521933144011
3541,2141.521223261207,0.6047786566679489,915.6049527782376,0.25857242382892903,462.78077975769685,0.13069211515326085,959.2082262111605,0.270886254225123
3561,2146.6791557909296,0.6028304284726003,924.5316799997256,0.2596269811849833,464.74373308422065,0.13050933251452418,962.11054889958,0.27017987893838247
3581,2151.7613092447623,0.6008828006827038,927.1757022702834,0.25891530362197246,466.5609139582606,0.13028788437817945,965.0510434624032,0.26949205346618355
3601,2156.608827649709,0.5988916488891165,930.5598073186718,0.25841705285161676,468.50096840812955,0.13010301816387937,967.7992240463507,0.26875846266213577
3621,2161.5333912759133,0.5969437700292498,938.8722817057627,0.25928535810708714,470.39120868728776,0.1299064370856912,970.5292085467506,0.26802795044096955
3641,2166.4889667800635,0.5950258079593693,941.7840204436252,0.25866081308531313,472.28071001688176,0.1297118126934583,973.0820691353762,0.26725681657110034
3661,2171.416968118411,0.5931212696308144,945.3483612269283,0.2582213496932336,474.21699639351664,0.1295320940708868,975.912115740685,0.2665698212894524
3681,2176.2309435526945,0.5912064502995639,953.7897680570607,0.25911159143087764,476.14946625395197,0.12935329156586578,978.5597959117362,0.2658407486856116
3701,2181.045000882124,0.5893123482523978,956.7359787428499,0.25850742468058624,478.05001029571713,0.12916779527039102,981.1858380380957,0.2651137092780588
3721,2185.7134997462044,0.5873994893163678,960.3397466299978,0.2580864677855409,479.9587557281281,0.1289864971051137,984.0161419555501,0.26444937972468424
3741,2190.185655162598,0.5854545990811544,967.9255448091053,0.258734441274821,481.88653584861805,0.12881222556766053,986.7183475972115,0.26375791168062335
3761,2194.760095195953,0.5835575897888734,970.7654072030784,0.2581136419045675,483.7657587928884,0.12862689678087963,989.3137236737126,0.26304539315972153
3781,2199.4619302773526,0.5817143428398184,974.1139325984856,0.257633941443662,485.6545021002876,0.12844604657505618,991.8285047838114,0.2623190967426107
3801,2204.002295947047,0.5798480126143245,982.7433419867759,0.2585486298307751,487.5592520033283,0.12827131070858416,994.3539725999666,0.2616032550907569
3821,2208.5713241641233,0.5780087213201054,985.4875568975546,0.25791351920899097,489.5022149412039,0.12810840485244798,996.8152862182482,0.260878117303912
3841,2213.1580177087335,0.5761931834701206,988.9610358779416,0.2574748856750694,491.3444671326687,0.12792097556174659,999.4126939660516,0.2601959630216225
3861,2217.760815265409,0.5744006255543663,998.1183272612514,0.25851290527356935,493.1509411845851,0.127726221493029,1002.0249608700103,0.259524724390057
3881,2222.2835771044856,0.5726059204082674,1000.8663655875387,0.2578887826816642,495.01513454549956,0.12754834695838693,1004.5553310842712,0.25883930200573857
3901,2226.7729655760604,0.5708210626957345,1004.1362493610889,0.2574048319305534,496.86905652400765,0.12736966329761795,1007.0064395422536,0.2581405894750714
3921,2231.2257055509554,0.5690450664501289,1011.4300717356206,0.25795207134292797,498.74170289672236,0.1271975778874579,1009.43240035766,0.25744259126693697
3941,2235.721827577124,0.567298103927207,1014.1978914409258,0.257345316275292,500.66797417566033,0.12704084602275062,1011.7695117344422,0.25672913264005126
3961,2240.131008572738,0.5655468337724662,1017.53558133618,0.2568885587821712,502.5118140239264,0.12686488614590416,1014.2433816022965,0.25605740510030206
3981,2244.5371878093824,0.5638124058802769,1025.6865367681378,0.257645450079914,504.38657692957577,0.12669846192654505,1016.6867235952993,0.25538475850170794
4000,2250.149691883852,0.562537422970963,1029.9947982841607,0.25749869957104016,507.9459701405787,0.12698649253514468,1020.8466607329099,0.2552116651832274


==> tikz_data6/order_leakage_scaling.csv <==
T,full_average,full_average_err,full_cumulative,full_cumulative_err,restart_average,restart_average_err,restart_cumulative,restart_cumulative_err,sliding_average,sliding_average_err,sliding_cumulative,sliding_cumulative_err,discount_average,discount_average_err,discount_cumulative,discount_cumulative_err,linear_reference
500,0.0015800000000000002,0.0005241346052727719,0.79,0.262067302636386,0.04486,0.0037234497839145537,22.43,1.8617248919572766,0.0015800000000000002,0.0005241346052727719,0.7899999999999999,0.262067302636386,0.0015800000000000002,0.0005241346052727719,0.7899999999999999,0.26206730263638595,22.43
1000,0.0007700000000000001,0.00026141498724356935,0.7699999999999999,0.2614149872435694,0.03599,0.0026611526625380457,35.989999999999995,2.661152662538045,0.00077,0.00026141498724356935,0.77,0.2614149872435694,0.0007800000000000001,0.00025936592768604827,0.78,0.25936592768604827,44.86
2000,0.00039,0.00014224073490623796,0.78,0.28448146981247596,0.029294999999999998,0.0011293835663759235,58.589999999999996,2.2587671327518457,0.00039000000000000005,0.00014224073490623796,0.78,0.28448146981247596,0.00038500000000000003,0.00013708328368793426,0.7700000000000001,0.27416656737586853,89.72
4000,0.00019250000000000002,4.680005935418839e-05,0.7700000000000001,0.18720023741675357,0.024612500000000002,0.0010598370131508171,98.45000000000002,4.239348052603268,0.00019250000000000002,4.6800059354188386e-05,0.77,0.18720023741675357,0.00019250000000000002,4.680005935418839e-05,0.7700000000000001,0.18720023741675357,179.44
8000,0.00010500000000000002,3.124750656719135e-05,0.8400000000000002,0.24998005253753078,0.02009375,0.0004843907413212789,160.75,3.87512593057023,0.00010499999999999999,3.124750656719135e-05,0.8400000000000001,0.24998005253753078,0.00010625000000000001,3.1891852843285505e-05,0.85,0.255134822746284,358.88


==> tikz_data6/scaling.csv <==
T,full_regret,full_regret_minus,full_regret_plus,full_normalized,full_normalized_minus,full_normalized_plus,restart_regret,restart_regret_minus,restart_regret_plus,restart_normalized,restart_normalized_minus,restart_normalized_plus,sliding_regret,sliding_regret_minus,sliding_regret_plus,sliding_normalized,sliding_normalized_minus,sliding_normalized_plus,discount_regret,discount_regret_minus,discount_regret_plus,discount_normalized,discount_normalized_minus,discount_normalized_plus
500,239.62484884738856,3.6247662789579636,3.6247662789579636,0.47924969769477704,0.007249532557915939,0.007249532557915939,186.506218208078,4.60500975881655,4.60500975881655,0.37301243641615606,0.009210019517633061,0.009210019517633061,92.00050132503515,1.8160613931169252,1.8160613931169252,0.18400100265007027,0.0036321227862338434,0.0036321227862338434,145.39162530404565,5.612496855812594,5.612496855812594,0.2907832506080913,0.011224993711625164,0.011224993711625164
1000,474.80145075912105,6.684673701644272,6.684673701644272,0.47480145075912106,0.0066846737016442725,0.0066846737016442725,322.02395450853567,8.205829025114213,8.205829025114213,0.32202395450853566,0.008205829025114186,0.008205829025114186,146.93189549057146,1.8734241033033925,1.8734241033033925,0.14693189549057145,0.001873424103303406,0.001873424103303406,263.21089872752015,22.19647540648839,22.19647540648839,0.2632108987275201,0.022196475406488364,0.022196475406488392
2000,1334.5157959168546,8.882832409988168,8.882832409988168,0.6672578979584272,0.004441416204994053,0.004441416204994053,581.990713084562,7.2513681955555285,7.2513681955555285,0.290995356542281,0.0036256840977777482,0.0036256840977777482,295.02248500403516,3.7361042724298272,3.7361042724298272,0.14751124250201758,0.0018680521362149372,0.0018680521362149372,574.5502040807785,37.07506674711783,37.07506674711783,0.28727510204038925,0.018537533373558956,0.018537533373558956
4000,2250.149691883852,21.22348504356478,21.22348504356478,0.562537422970963,0.005305871260891215,0.005305871260891215,1029.9947982841609,15.34518966432745,15.345189664327563,0.2574986995710402,0.0038362974160818797,0.0038362974160818797,507.9459701405787,4.885793671682222,4.8857936716821655,0.12698649253514468,0.0012214484179205454,0.0012214484179205454,1020.8466607329099,60.474290282499624,60.474290282499624,0.2552116651832274,0.015118572570624905,0.015118572570624933
8000,6066.197452871691,25.996895584657068,25.996895584657068,0.7582746816089614,0.003249611948082154,0.003249611948082154,1845.7239786121877,16.938404664513428,16.938404664513428,0.23071549732652347,0.0021173005830641967,0.0021173005830641967,915.5336554594371,5.301771050151729,5.301771050151729,0.11444170693242961,0.0006627213812689658,0.0006627213812689658,2859.454015238066,104.69202645212908,104.69202645212908,0.35743175190475823,0.013086503306516173,0.013086503306516173

